Quantized Zero-Energy RIS: Residual Phase Modeling and Outage Analysis

Zero-energy reconfigurable intelligent surfaces (zeRISs) have recently emerged as a promising solution for enabling energy-efficient and scalable programmable wireless environments (PWEs) by harvesting their operational energy from impinging radio-frequency signals. However, the operation of zeRIS-assisted systems is inherently constrained by the coupling between energy harvesting and signal reflection, a dependency that becomes more intricate under practical hardware limitations such as finite-resolution phase control. In this paper, we develop a comprehensive analytical framework for zeRIS-assisted communication systems operating under quantized phase shifts and harvest-and-reflect (HaR) schemes. Specifically, we analyze the joint energy-data rate outage probability and the energy efficiency under time switching and element splitting schemes, considering both transmitter-side and user-side deployment scenarios. By explicitly modeling the residual phase error induced by quantization and incorporating its statistical properties into the analysis, we show that quantization jointly affects energy harvesting and signal reflection, thereby inducing non-trivial trade-offs. As a result, the presented framework enables accurate performance evaluation and reveals critical design trade-offs for the selection of the phase resolution, and the applied HaR scheme in zeRIS-assisted wireless networks.

==> results/BS_ES_Nmin_q1_proposed.dat <==
10	140.044117647059
10.0501672240803	140.61823726146
10.1003344481605	141.192356875861
10.1505016722408	141.766476490262
10.2006688963211	142.340596104663
10.2508361204013	142.914715719064
10.3010033444816	143.488835333465
10.3511705685619	144.062954947865
10.4013377926421	144.637074562266
10.4515050167224	145.211194176667
10.5016722408027	145.785313791068
10.5518394648829	146.359433405469
10.6020066889632	146.93355301987
10.6521739130435	147.507672634271
10.7023411371237	148.081792248672
10.752508361204	148.655911863073
10.8026755852843	149.230031477474
10.8528428093645	149.804151091875
10.9030100334448	150.378270706276
10.9531772575251	150.952390320677
11.0033444816054	151.526509935078
11.0535117056856	152.100629549479
11.1036789297659	152.67474916388
11.1538461538462	153.248868778281
11.2040133779264	153.822988392682
11.2541806020067	154.397108007082
11.304347826087	154.971227621483
11.3545150501672	155.545347235884
11.4046822742475	156.119466850285
11.4548494983278	156.693586464686
11.505016722408	157.267706079087
11.5551839464883	157.841825693488
11.6053511705686	158.415945307889
11.6555183946488	158.99006492229
11.7056856187291	159.564184536691
11.7558528428094	160.138304151092
11.8060200668896	160.712423765493
11.8561872909699	161.286543379894
11.9063545150502	161.860662994295
11.9565217391304	162.434782608696
12.0066889632107	163.008902223097
12.056856187291	163.583021837498
12.1070234113712	164.157141451899
12.1571906354515	164.731261066299
12.2073578595318	165.3053806807
12.257525083612	165.879500295101
12.3076923076923	166.453619909502
12.3578595317726	167.027739523903
12.4080267558528	167.601859138304
12.4581939799331	168.175978752705
12.5083612040134	168.750098367106
12.5585284280936	169.324217981507
12.6086956521739	169.898337595908
12.6588628762542	170.472457210309
12.7090301003344	171.04657682471
12.7591973244147	171.620696439111
12.809364548495	172.194816053512
12.8595317725753	172.768935667913
12.9096989966555	173.343055282314
12.9598662207358	173.917174896715
13.0100334448161	174.491294511116
13.0602006688963	175.065414125516
13.1103678929766	175.639533739917
13.1605351170569	176.213653354318
13.2107023411371	176.787772968719
13.2608695652174	177.36189258312
13.3110367892977	177.936012197521
13.3612040133779	178.510131811922
13.4113712374582	179.084251426323
13.4615384615385	179.658371040724
13.5117056856187	180.232490655125
13.561872909699	180.806610269526
13.6120401337793	181.380729883927
13.6622073578595	181.954849498328
13.7123745819398	182.528969112729
13.7625418060201	183.10308872713
13.8127090301003	183.677208341531
13.8628762541806	184.251327955932
13.9130434782609	184.825447570333
13.9632107023411	185.399567184733
14.0133779264214	185.973686799134
14.0635451505017	186.547806413535
14.1137123745819	187.121926027936
14.1638795986622	187.696045642337
14.2140468227425	188.270165256738
14.2642140468227	188.844284871139
14.314381270903	189.41840448554
14.3645484949833	189.992524099941
14.4147157190635	190.566643714342
14.4648829431438	191.140763328743
14.5150501672241	191.714882943144
14.5652173913043	192.289002557545
14.6153846153846	192.863122171946
14.6655518394649	193.437241786347
14.7157190635452	194.011361400748
14.7658862876254	194.585481015149
14.8160535117057	195.15960062955
14.866220735786	195.73372024395
14.9163879598662	196.307839858351
14.9665551839465	196.881959472752
15.0167224080268	197.456079087153
15.066889632107	198.030198701554
15.1170568561873	198.604318315955
15.1672240802676	199.178437930356
15.2173913043478	199.752557544757
15.2675585284281	200.326677159158
15.3177257525084	200.900796773559
15.3678929765886	201.47491638796
15.4180602006689	202.049036002361
15.4682274247492	202.623155616762
15.5183946488294	203.197275231163
15.5685618729097	203.771394845564
15.61872909699	204.345514459965
15.6688963210702	204.919634074366
15.7190635451505	205.493753688767
15.7692307692308	206.067873303167
15.819397993311	206.641992917568
15.8695652173913	207.216112531969
15.9197324414716	207.79023214637
15.9698996655518	208.364351760771
16.0200668896321	208.938471375172
16.0702341137124	209.512590989573
16.1204013377926	210.086710603974
16.1705685618729	210.660830218375
16.2207357859532	211.234949832776
16.2709030100334	211.809069447177
16.3210702341137	212.383189061578
16.371237458194	212.957308675979
16.4214046822742	213.53142829038
16.4715719063545	214.105547904781
16.5217391304348	214.679667519182
16.5719063545151	215.253787133583
16.6220735785953	215.827906747984
16.6722408026756	216.402026362384
16.7224080267559	216.976145976785
16.7725752508361	217.550265591186
16.8227424749164	218.124385205587
16.8729096989967	218.698504819988
16.9230769230769	219.272624434389
16.9732441471572	219.84674404879
17.0234113712375	220.420863663191
17.0735785953177	220.994983277592
17.123745819398	221.569102891993
17.1739130434783	222.143222506394
17.2240802675585	222.717342120795
17.2742474916388	223.291461735196
17.3244147157191	223.865581349597
17.3745819397993	224.439700963998
17.4247491638796	225.013820578399
17.4749163879599	225.5879401928
17.5250836120401	226.162059807201
17.5752508361204	226.736179421601
17.6254180602007	227.310299036002
17.6755852842809	227.884418650403
17.7257525083612	228.458538264804
17.7759197324415	229.032657879205
17.8260869565217	229.606777493606
17.876254180602	230.180897108007
17.9264214046823	230.755016722408
17.9765886287625	231.329136336809
18.0267558528428	231.90325595121
18.0769230769231	232.477375565611
18.1270903010033	233.051495180012
18.1772575250836	233.625614794413
18.2274247491639	234.199734408814
18.2775919732441	234.773854023215
18.3277591973244	235.347973637616
18.3779264214047	235.922093252017
18.4280936454849	236.496212866417
18.4782608695652	237.070332480818
18.5284280936455	237.644452095219
18.5785953177258	238.21857170962
18.628762541806	238.792691324021
18.6789297658863	239.366810938422
18.7290969899666	239.940930552823
18.7792642140468	240.515050167224
18.8294314381271	241.089169781625
18.8795986622074	241.663289396026
18.9297658862876	242.237409010427
18.9799331103679	242.811528624828
19.0301003344482	243.385648239229
19.0802675585284	243.95976785363
19.1304347826087	244.533887468031
19.180602006689	245.108007082432
19.2307692307692	245.682126696833
19.2809364548495	246.256246311234
19.3311036789298	246.830365925634
19.38127090301	247.404485540035
19.4314381270903	247.978605154436
19.4816053511706	248.552724768837
19.5317725752508	249.126844383238
19.5819397993311	249.700963997639
19.6321070234114	250.27508361204
19.6822742474916	250.849203226441
19.7324414715719	251.423322840842
19.7826086956522	251.997442455243
19.8327759197324	252.571562069644
19.8829431438127	253.145681684045
19.933110367893	253.719801298446
19.9832775919732	254.293920912847
20.0334448160535	254.868040527248
20.0836120401338	255.442160141649
20.133779264214	256.01627975605
20.1839464882943	256.590399370451
20.2341137123746	257.164518984851
20.2842809364548	257.738638599252
20.3344481605351	258.312758213653
20.3846153846154	258.886877828054
20.4347826086957	259.460997442455
20.4849498327759	260.035117056856
20.5351170568562	260.609236671257
20.5852842809365	261.183356285658
20.6354515050167	261.757475900059
20.685618729097	262.33159551446
20.7357859531773	262.905715128861
20.7859531772575	263.479834743262
20.8361204013378	264.053954357663
20.8862876254181	264.628073972064
20.9364548494983	265.202193586465
20.9866220735786	265.776313200866
21.0367892976589	266.350432815267
21.0869565217391	266.924552429668
21.1371237458194	267.498672044068
21.1872909698997	268.072791658469
21.2374581939799	268.64691127287
21.2876254180602	269.221030887271
21.3377926421405	269.795150501672
21.3879598662207	270.369270116073
21.438127090301	270.943389730474
21.4882943143813	271.517509344875
21.5384615384615	272.091628959276
21.5886287625418	272.665748573677
21.6387959866221	273.239868188078
21.6889632107023	273.813987802479
21.7391304347826	274.38810741688
21.7892976588629	274.962227031281
21.8394648829431	275.536346645682
21.8896321070234	276.110466260083
21.9397993311037	276.684585874484
21.9899665551839	277.258705488885
22.0401337792642	277.832825103286
22.0903010033445	278.406944717686
22.1404682274247	278.981064332087
22.190635451505	279.555183946488
22.2408026755853	280.129303560889
22.2909698996656	280.70342317529
22.3411371237458	281.277542789691
22.3913043478261	281.851662404092
22.4414715719064	282.425782018493
22.4916387959866	282.999901632894
22.5418060200669	283.574021247295
22.5919732441472	284.148140861696
22.6421404682274	284.722260476097
22.6923076923077	285.296380090498
22.742474916388	285.870499704899
22.7926421404682	286.4446193193
22.8428093645485	287.018738933701
22.8929765886288	287.592858548102
22.943143812709	288.166978162503
22.9933110367893	288.741097776903
23.0434782608696	289.315217391304
23.0936454849498	289.889337005705
23.1438127090301	290.463456620106
23.1939799331104	291.037576234507
23.2441471571906	291.611695848908
23.2943143812709	292.185815463309
23.3444816053512	292.75993507771
23.3946488294314	293.334054692111
23.4448160535117	293.908174306512
23.494983277592	294.482293920913
23.5451505016722	295.056413535314
23.5953177257525	295.630533149715
23.6454849498328	296.204652764116
23.695652173913	296.778772378517
23.7458193979933	297.352891992918
23.7959866220736	297.927011607319
23.8461538461538	298.50113122172
23.8963210702341	299.07525083612
23.9464882943144	299.649370450521
23.9966555183946	300.223490064922
24.0468227424749	300.797609679323
24.0969899665552	301.371729293724
24.1471571906355	301.945848908125
24.1973244147157	302.519968522526
24.247491638796	303.094088136927
24.2976588628763	303.668207751328
24.3478260869565	304.242327365729
24.3979933110368	304.81644698013
24.4481605351171	305.390566594531
24.4983277591973	305.964686208932
24.5484949832776	306.538805823333
24.5986622073579	307.112925437734
24.6488294314381	307.687045052135
24.6989966555184	308.261164666535
24.7491638795987	308.835284280936
24.7993311036789	309.409403895337
24.8494983277592	309.983523509738
24.8996655518395	310.557643124139
24.9498327759197	311.13176273854
25	311.705882352941


==> results/BS_ES_Nmin_q2_proposed.dat <==
10	140.970588235294
10.0501672240803	141.562340153453
10.1003344481605	142.154092071611
10.1505016722408	142.74584398977
10.2006688963211	143.337595907928
10.2508361204013	143.929347826087
10.3010033444816	144.521099744245
10.3511705685619	145.112851662404
10.4013377926421	145.704603580563
10.4515050167224	146.296355498721
10.5016722408027	146.88810741688
10.5518394648829	147.479859335038
10.6020066889632	148.071611253197
10.6521739130435	148.663363171355
10.7023411371237	149.255115089514
10.752508361204	149.846867007673
10.8026755852843	150.438618925831
10.8528428093645	151.03037084399
10.9030100334448	151.622122762148
10.9531772575251	152.213874680307
11.0033444816054	152.805626598465
11.0535117056856	153.397378516624
11.1036789297659	153.989130434783
11.1538461538462	154.580882352941
11.2040133779264	155.1726342711
11.2541806020067	155.764386189258
11.304347826087	156.356138107417
11.3545150501672	156.947890025575
11.4046822742475	157.539641943734
11.4548494983278	158.131393861892
11.505016722408	158.723145780051
11.5551839464883	159.31489769821
11.6053511705686	159.906649616368
11.6555183946488	160.498401534527
11.7056856187291	161.090153452685
11.7558528428094	161.681905370844
11.8060200668896	162.273657289002
11.8561872909699	162.865409207161
11.9063545150502	163.45716112532
11.9565217391304	164.048913043478
12.0066889632107	164.640664961637
12.056856187291	165.232416879795
12.1070234113712	165.824168797954
12.1571906354515	166.415920716112
12.2073578595318	167.007672634271
12.257525083612	167.59942455243
12.3076923076923	168.191176470588
12.3578595317726	168.782928388747
12.4080267558528	169.374680306905
12.4581939799331	169.966432225064
12.5083612040134	170.558184143222
12.5585284280936	171.149936061381
12.6086956521739	171.74168797954
12.6588628762542	172.333439897698
12.7090301003344	172.925191815857
12.7591973244147	173.516943734015
12.809364548495	174.108695652174
12.8595317725753	174.700447570332
12.9096989966555	175.292199488491
12.9598662207358	175.88395140665
13.0100334448161	176.475703324808
13.0602006688963	177.067455242967
13.1103678929766	177.659207161125
13.1605351170569	178.250959079284
13.2107023411371	178.842710997442
13.2608695652174	179.434462915601
13.3110367892977	180.02621483376
13.3612040133779	180.617966751918
13.4113712374582	181.209718670077
13.4615384615385	181.801470588235
13.5117056856187	182.393222506394
13.561872909699	182.984974424552
13.6120401337793	183.576726342711
13.6622073578595	184.16847826087
13.7123745819398	184.760230179028
13.7625418060201	185.351982097187
13.8127090301003	185.943734015345
13.8628762541806	186.535485933504
13.9130434782609	187.127237851662
13.9632107023411	187.718989769821
14.0133779264214	188.310741687979
14.0635451505017	188.902493606138
14.1137123745819	189.494245524297
14.1638795986622	190.085997442455
14.2140468227425	190.677749360614
14.2642140468227	191.269501278772
14.314381270903	191.861253196931
14.3645484949833	192.453005115089
14.4147157190635	193.044757033248
14.4648829431438	193.636508951407
14.5150501672241	194.228260869565
14.5652173913043	194.820012787724
14.6153846153846	195.411764705882
14.6655518394649	196.003516624041
14.7157190635452	196.595268542199
14.7658862876254	197.187020460358
14.8160535117057	197.778772378517
14.866220735786	198.370524296675
14.9163879598662	198.962276214834
14.9665551839465	199.554028132992
15.0167224080268	200.145780051151
15.066889632107	200.737531969309
15.1170568561873	201.329283887468
15.1672240802676	201.921035805627
15.2173913043478	202.512787723785
15.2675585284281	203.104539641944
15.3177257525084	203.696291560102
15.3678929765886	204.288043478261
15.4180602006689	204.879795396419
15.4682274247492	205.471547314578
15.5183946488294	206.063299232736
15.5685618729097	206.655051150895
15.61872909699	207.246803069054
15.6688963210702	207.838554987212
15.7190635451505	208.430306905371
15.7692307692308	209.022058823529
15.819397993311	209.613810741688
15.8695652173913	210.205562659846
15.9197324414716	210.797314578005
15.9698996655518	211.389066496164
16.0200668896321	211.980818414322
16.0702341137124	212.572570332481
16.1204013377926	213.164322250639
16.1705685618729	213.756074168798
16.2207357859532	214.347826086956
16.2709030100334	214.939578005115
16.3210702341137	215.531329923274
16.371237458194	216.123081841432
16.4214046822742	216.714833759591
16.4715719063545	217.306585677749
16.5217391304348	217.898337595908
16.5719063545151	218.490089514066
16.6220735785953	219.081841432225
16.6722408026756	219.673593350384
16.7224080267559	220.265345268542
16.7725752508361	220.857097186701
16.8227424749164	221.448849104859
16.8729096989967	222.040601023018
16.9230769230769	222.632352941176
16.9732441471572	223.224104859335
17.0234113712375	223.815856777494
17.0735785953177	224.407608695652
17.123745819398	224.999360613811
17.1739130434783	225.591112531969
17.2240802675585	226.182864450128
17.2742474916388	226.774616368286
17.3244147157191	227.366368286445
17.3745819397993	227.958120204603
17.4247491638796	228.549872122762
17.4749163879599	229.141624040921
17.5250836120401	229.733375959079
17.5752508361204	230.325127877238
17.6254180602007	230.916879795396
17.6755852842809	231.508631713555
17.7257525083612	232.100383631713
17.7759197324415	232.692135549872
17.8260869565217	233.283887468031
17.876254180602	233.875639386189
17.9264214046823	234.467391304348
17.9765886287625	235.059143222506
18.0267558528428	235.650895140665
18.0769230769231	236.242647058823
18.1270903010033	236.834398976982
18.1772575250836	237.426150895141
18.2274247491639	238.017902813299
18.2775919732441	238.609654731458
18.3277591973244	239.201406649616
18.3779264214047	239.793158567775
18.4280936454849	240.384910485933
18.4782608695652	240.976662404092
18.5284280936455	241.568414322251
18.5785953177258	242.160166240409
18.628762541806	242.751918158568
18.6789297658863	243.343670076726
18.7290969899666	243.935421994885
18.7792642140468	244.527173913043
18.8294314381271	245.118925831202
18.8795986622074	245.710677749361
18.9297658862876	246.302429667519
18.9799331103679	246.894181585678
19.0301003344482	247.485933503836
19.0802675585284	248.077685421995
19.1304347826087	248.669437340153
19.180602006689	249.261189258312
19.2307692307692	249.85294117647
19.2809364548495	250.444693094629
19.3311036789298	251.036445012788
19.38127090301	251.628196930946
19.4314381270903	252.219948849105
19.4816053511706	252.811700767263
19.5317725752508	253.403452685422
19.5819397993311	253.99520460358
19.6321070234114	254.586956521739
19.6822742474916	255.178708439898
19.7324414715719	255.770460358056
19.7826086956522	256.362212276215
19.8327759197324	256.953964194373
19.8829431438127	257.545716112532
19.933110367893	258.13746803069
19.9832775919732	258.729219948849
20.0334448160535	259.320971867008
20.0836120401338	259.912723785166
20.133779264214	260.504475703325
20.1839464882943	261.096227621483
20.2341137123746	261.687979539642
20.2842809364548	262.2797314578
20.3344481605351	262.871483375959
20.3846153846154	263.463235294118
20.4347826086957	264.054987212276
20.4849498327759	264.646739130435
20.5351170568562	265.238491048593
20.5852842809365	265.830242966752
20.6354515050167	266.42199488491
20.685618729097	267.013746803069
20.7357859531773	267.605498721228
20.7859531772575	268.197250639386
20.8361204013378	268.789002557545
20.8862876254181	269.380754475703
20.9364548494983	269.972506393862
20.9866220735786	270.56425831202
21.0367892976589	271.156010230179
21.0869565217391	271.747762148338
21.1371237458194	272.339514066496
21.1872909698997	272.931265984655
21.2374581939799	273.523017902813
21.2876254180602	274.114769820972
21.3377926421405	274.70652173913
21.3879598662207	275.298273657289
21.438127090301	275.890025575448
21.4882943143813	276.481777493606
21.5384615384615	277.073529411765
21.5886287625418	277.665281329923
21.6387959866221	278.257033248082
21.6889632107023	278.84878516624
21.7391304347826	279.440537084399
21.7892976588629	280.032289002558
21.8394648829431	280.624040920716
21.8896321070234	281.215792838875
21.9397993311037	281.807544757033
21.9899665551839	282.399296675192
22.0401337792642	282.99104859335
22.0903010033445	283.582800511509
22.1404682274247	284.174552429667
22.190635451505	284.766304347826
22.2408026755853	285.358056265985
22.2909698996656	285.949808184143
22.3411371237458	286.541560102302
22.3913043478261	287.13331202046
22.4414715719064	287.725063938619
22.4916387959866	288.316815856777
22.5418060200669	288.908567774936
22.5919732441472	289.500319693095
22.6421404682274	290.092071611253
22.6923076923077	290.683823529412
22.742474916388	291.27557544757
22.7926421404682	291.867327365729
22.8428093645485	292.459079283887
22.8929765886288	293.050831202046
22.943143812709	293.642583120205
22.9933110367893	294.234335038363
23.0434782608696	294.826086956522
23.0936454849498	295.41783887468
23.1438127090301	296.009590792839
23.1939799331104	296.601342710997
23.2441471571906	297.193094629156
23.2943143812709	297.784846547314
23.3444816053512	298.376598465473
23.3946488294314	298.968350383632
23.4448160535117	299.56010230179
23.494983277592	300.151854219949
23.5451505016722	300.743606138107
23.5953177257525	301.335358056266
23.6454849498328	301.927109974425
23.695652173913	302.518861892583
23.7458193979933	303.110613810742
23.7959866220736	303.7023657289
23.8461538461538	304.294117647059
23.8963210702341	304.885869565217
23.9464882943144	305.477621483376
23.9966555183946	306.069373401534
24.0468227424749	306.661125319693
24.0969899665552	307.252877237852
24.1471571906355	307.84462915601
24.1973244147157	308.436381074169
24.247491638796	309.028132992327
24.2976588628763	309.619884910486
24.3478260869565	310.211636828644
24.3979933110368	310.803388746803
24.4481605351171	311.395140664962
24.4983277591973	311.98689258312
24.5484949832776	312.578644501279
24.5986622073579	313.170396419437
24.6488294314381	313.762148337596
24.6989966555184	314.353900255754
24.7491638795987	314.945652173913
24.7993311036789	315.537404092072
24.8494983277592	316.12915601023
24.8996655518395	316.720907928389
24.9498327759197	317.312659846547
25	317.904411764706


==> results/BS_TS_Nmin_q1_proposed.dat <==
10	137.014705882353
10.0501672240803	137.663855006886
10.1003344481605	138.313004131418
10.1505016722408	138.962153255951
10.2006688963211	139.611302380484
10.2508361204013	140.260451505017
10.3010033444816	140.909600629549
10.3511705685619	141.558749754082
10.4013377926421	142.207898878615
10.4515050167224	142.857048003148
10.5016722408027	143.50619712768
10.5518394648829	144.155346252213
10.6020066889632	144.804495376746
10.6521739130435	145.453644501279
10.7023411371237	146.102793625811
10.752508361204	146.751942750344
10.8026755852843	147.401091874877
10.8528428093645	148.05024099941
10.9030100334448	148.699390123942
10.9531772575251	149.348539248475
11.0033444816054	149.997688373008
11.0535117056856	150.646837497541
11.1036789297659	151.295986622073
11.1538461538462	151.945135746606
11.2040133779264	152.594284871139
11.2541806020067	153.243433995672
11.304347826087	153.892583120204
11.3545150501672	154.541732244737
11.4046822742475	155.19088136927
11.4548494983278	155.840030493803
11.505016722408	156.489179618335
11.5551839464883	157.138328742868
11.6053511705686	157.787477867401
11.6555183946488	158.436626991934
11.7056856187291	159.085776116467
11.7558528428094	159.734925240999
11.8060200668896	160.384074365532
11.8561872909699	161.033223490065
11.9063545150502	161.682372614598
11.9565217391304	162.33152173913
12.0066889632107	162.980670863663
12.056856187291	163.629819988196
12.1070234113712	164.278969112729
12.1571906354515	164.928118237261
12.2073578595318	165.577267361794
12.257525083612	166.226416486327
12.3076923076923	166.87556561086
12.3578595317726	167.524714735392
12.4080267558528	168.173863859925
12.4581939799331	168.823012984458
12.5083612040134	169.472162108991
12.5585284280936	170.121311233523
12.6086956521739	170.770460358056
12.6588628762542	171.419609482589
12.7090301003344	172.068758607122
12.7591973244147	172.717907731654
12.809364548495	173.367056856187
12.8595317725753	174.01620598072
12.9096989966555	174.665355105253
12.9598662207358	175.314504229785
13.0100334448161	175.963653354318
13.0602006688963	176.612802478851
13.1103678929766	177.261951603384
13.1605351170569	177.911100727916
13.2107023411371	178.560249852449
13.2608695652174	179.209398976982
13.3110367892977	179.858548101515
13.3612040133779	180.507697226047
13.4113712374582	181.15684635058
13.4615384615385	181.805995475113
13.5117056856187	182.455144599646
13.561872909699	183.104293724179
13.6120401337793	183.753442848711
13.6622073578595	184.402591973244
13.7123745819398	185.051741097777
13.7625418060201	185.70089022231
13.8127090301003	186.350039346842
13.8628762541806	186.999188471375
13.9130434782609	187.648337595908
13.9632107023411	188.297486720441
14.0133779264214	188.946635844973
14.0635451505017	189.595784969506
14.1137123745819	190.244934094039
14.1638795986622	190.894083218572
14.2140468227425	191.543232343104
14.2642140468227	192.192381467637
14.314381270903	192.84153059217
14.3645484949833	193.490679716703
14.4147157190635	194.139828841235
14.4648829431438	194.788977965768
14.5150501672241	195.438127090301
14.5652173913043	196.087276214834
14.6153846153846	196.736425339366
14.6655518394649	197.385574463899
14.7157190635452	198.034723588432
14.7658862876254	198.683872712965
14.8160535117057	199.333021837497
14.866220735786	199.98217096203
14.9163879598662	200.631320086563
14.9665551839465	201.280469211096
15.0167224080268	201.929618335628
15.066889632107	202.578767460161
15.1170568561873	203.227916584694
15.1672240802676	203.877065709227
15.2173913043478	204.526214833759
15.2675585284281	205.175363958292
15.3177257525084	205.824513082825
15.3678929765886	206.473662207358
15.4180602006689	207.122811331891
15.4682274247492	207.771960456423
15.5183946488294	208.421109580956
15.5685618729097	209.070258705489
15.61872909699	209.719407830022
15.6688963210702	210.368556954554
15.7190635451505	211.017706079087
15.7692307692308	211.66685520362
15.819397993311	212.316004328153
15.8695652173913	212.965153452685
15.9197324414716	213.614302577218
15.9698996655518	214.263451701751
16.0200668896321	214.912600826284
16.0702341137124	215.561749950816
16.1204013377926	216.210899075349
16.1705685618729	216.860048199882
16.2207357859532	217.509197324415
16.2709030100334	218.158346448947
16.3210702341137	218.80749557348
16.371237458194	219.456644698013
16.4214046822742	220.105793822546
16.4715719063545	220.754942947078
16.5217391304348	221.404092071611
16.5719063545151	222.053241196144
16.6220735785953	222.702390320677
16.6722408026756	223.351539445209
16.7224080267559	224.000688569742
16.7725752508361	224.649837694275
16.8227424749164	225.298986818808
16.8729096989967	225.94813594334
16.9230769230769	226.597285067873
16.9732441471572	227.246434192406
17.0234113712375	227.895583316939
17.0735785953177	228.544732441471
17.123745819398	229.193881566004
17.1739130434783	229.843030690537
17.2240802675585	230.49217981507
17.2742474916388	231.141328939602
17.3244147157191	231.790478064135
17.3745819397993	232.439627188668
17.4247491638796	233.088776313201
17.4749163879599	233.737925437734
17.5250836120401	234.387074562266
17.5752508361204	235.036223686799
17.6254180602007	235.685372811332
17.6755852842809	236.334521935865
17.7257525083612	236.983671060397
17.7759197324415	237.63282018493
17.8260869565217	238.281969309463
17.876254180602	238.931118433996
17.9264214046823	239.580267558528
17.9765886287625	240.229416683061
18.0267558528428	240.878565807594
18.0769230769231	241.527714932127
18.1270903010033	242.176864056659
18.1772575250836	242.826013181192
18.2274247491639	243.475162305725
18.2775919732441	244.124311430258
18.3277591973244	244.77346055479
18.3779264214047	245.422609679323
18.4280936454849	246.071758803856
18.4782608695652	246.720907928389
18.5284280936455	247.370057052921
18.5785953177258	248.019206177454
18.628762541806	248.668355301987
18.6789297658863	249.31750442652
18.7290969899666	249.966653551052
18.7792642140468	250.615802675585
18.8294314381271	251.264951800118
18.8795986622074	251.914100924651
18.9297658862876	252.563250049183
18.9799331103679	253.212399173716
19.0301003344482	253.861548298249
19.0802675585284	254.510697422782
19.1304347826087	255.159846547314
19.180602006689	255.808995671847
19.2307692307692	256.45814479638
19.2809364548495	257.107293920913
19.3311036789298	257.756443045446
19.38127090301	258.405592169978
19.4314381270903	259.054741294511
19.4816053511706	259.703890419044
19.5317725752508	260.353039543577
19.5819397993311	261.002188668109
19.6321070234114	261.651337792642
19.6822742474916	262.300486917175
19.7324414715719	262.949636041708
19.7826086956522	263.59878516624
19.8327759197324	264.247934290773
19.8829431438127	264.897083415306
19.933110367893	265.546232539839
19.9832775919732	266.195381664371
20.0334448160535	266.844530788904
20.0836120401338	267.493679913437
20.133779264214	268.14282903797
20.1839464882943	268.791978162502
20.2341137123746	269.441127287035
20.2842809364548	270.090276411568
20.3344481605351	270.739425536101
20.3846153846154	271.388574660633
20.4347826086957	272.037723785166
20.4849498327759	272.686872909699
20.5351170568562	273.336022034232
20.5852842809365	273.985171158764
20.6354515050167	274.634320283297
20.685618729097	275.28346940783
20.7357859531773	275.932618532363
20.7859531772575	276.581767656895
20.8361204013378	277.230916781428
20.8862876254181	277.880065905961
20.9364548494983	278.529215030494
20.9866220735786	279.178364155026
21.0367892976589	279.827513279559
21.0869565217391	280.476662404092
21.1371237458194	281.125811528625
21.1872909698997	281.774960653157
21.2374581939799	282.42410977769
21.2876254180602	283.073258902223
21.3377926421405	283.722408026756
21.3879598662207	284.371557151289
21.438127090301	285.020706275821
21.4882943143813	285.669855400354
21.5384615384615	286.319004524887
21.5886287625418	286.96815364942
21.6387959866221	287.617302773952
21.6889632107023	288.266451898485
21.7391304347826	288.915601023018
21.7892976588629	289.564750147551
21.8394648829431	290.213899272083
21.8896321070234	290.863048396616
21.9397993311037	291.512197521149
21.9899665551839	292.161346645682
22.0401337792642	292.810495770214
22.0903010033445	293.459644894747
22.1404682274247	294.10879401928
22.190635451505	294.757943143813
22.2408026755853	295.407092268345
22.2909698996656	296.056241392878
22.3411371237458	296.705390517411
22.3913043478261	297.354539641944
22.4414715719064	298.003688766476
22.4916387959866	298.652837891009
22.5418060200669	299.301987015542
22.5919732441472	299.951136140075
22.6421404682274	300.600285264607
22.6923076923077	301.24943438914
22.742474916388	301.898583513673
22.7926421404682	302.547732638206
22.8428093645485	303.196881762738
22.8929765886288	303.846030887271
22.943143812709	304.495180011804
22.9933110367893	305.144329136337
23.0434782608696	305.793478260869
23.0936454849498	306.442627385402
23.1438127090301	307.091776509935
23.1939799331104	307.740925634468
23.2441471571906	308.390074759001
23.2943143812709	309.039223883533
23.3444816053512	309.688373008066
23.3946488294314	310.337522132599
23.4448160535117	310.986671257132
23.494983277592	311.635820381664
23.5451505016722	312.284969506197
23.5953177257525	312.93411863073
23.6454849498328	313.583267755263
23.695652173913	314.232416879795
23.7458193979933	314.881566004328
23.7959866220736	315.530715128861
23.8461538461538	316.179864253394
23.8963210702341	316.829013377926
23.9464882943144	317.478162502459
23.9966555183946	318.127311626992
24.0468227424749	318.776460751525
24.0969899665552	319.425609876057
24.1471571906355	320.07475900059
24.1973244147157	320.723908125123
24.247491638796	321.373057249656
24.2976588628763	322.022206374188
24.3478260869565	322.671355498721
24.3979933110368	323.320504623254
24.4481605351171	323.969653747787
24.4983277591973	324.618802872319
24.5484949832776	325.267951996852
24.5986622073579	325.917101121385
24.6488294314381	326.566250245918
24.6989966555184	327.21539937045
24.7491638795987	327.864548494983
24.7993311036789	328.513697619516
24.8494983277592	329.162846744049
24.8996655518395	329.811995868581
24.9498327759197	330.461144993114
25	331.110294117647


==> results/BS_TS_Nmin_q2_proposed.dat <==
10	139.169117647059
10.0501672240803	139.877434585874
10.1003344481605	140.58575152469
10.1505016722408	141.294068463506
10.2006688963211	142.002385402321
10.2508361204013	142.710702341137
10.3010033444816	143.419019279953
10.3511705685619	144.127336218768
10.4013377926421	144.835653157584
10.4515050167224	145.5439700964
10.5016722408027	146.252287035215
10.5518394648829	146.960603974031
10.6020066889632	147.668920912847
10.6521739130435	148.377237851662
10.7023411371237	149.085554790478
10.752508361204	149.793871729294
10.8026755852843	150.502188668109
10.8528428093645	151.210505606925
10.9030100334448	151.918822545741
10.9531772575251	152.627139484556
11.0033444816054	153.335456423372
11.0535117056856	154.043773362188
11.1036789297659	154.752090301003
11.1538461538462	155.460407239819
11.2040133779264	156.168724178635
11.2541806020067	156.87704111745
11.304347826087	157.585358056266
11.3545150501672	158.293674995082
11.4046822742475	159.001991933897
11.4548494983278	159.710308872713
11.505016722408	160.418625811528
11.5551839464883	161.126942750344
11.6053511705686	161.83525968916
11.6555183946488	162.543576627975
11.7056856187291	163.251893566791
11.7558528428094	163.960210505607
11.8060200668896	164.668527444422
11.8561872909699	165.376844383238
11.9063545150502	166.085161322054
11.9565217391304	166.793478260869
12.0066889632107	167.501795199685
12.056856187291	168.210112138501
12.1070234113712	168.918429077316
12.1571906354515	169.626746016132
12.2073578595318	170.335062954948
12.257525083612	171.043379893763
12.3076923076923	171.751696832579
12.3578595317726	172.460013771395
12.4080267558528	173.16833071021
12.4581939799331	173.876647649026
12.5083612040134	174.584964587842
12.5585284280936	175.293281526657
12.6086956521739	176.001598465473
12.6588628762542	176.709915404289
12.7090301003344	177.418232343104
12.7591973244147	178.12654928192
12.809364548495	178.834866220736
12.8595317725753	179.543183159551
12.9096989966555	180.251500098367
12.9598662207358	180.959817037183
13.0100334448161	181.668133975998
13.0602006688963	182.376450914814
13.1103678929766	183.08476785363
13.1605351170569	183.793084792445
13.2107023411371	184.501401731261
13.2608695652174	185.209718670077
13.3110367892977	185.918035608892
13.3612040133779	186.626352547708
13.4113712374582	187.334669486524
13.4615384615385	188.042986425339
13.5117056856187	188.751303364155
13.561872909699	189.459620302971
13.6120401337793	190.167937241786
13.6622073578595	190.876254180602
13.7123745819398	191.584571119418
13.7625418060201	192.292888058233
13.8127090301003	193.001204997049
13.8628762541806	193.709521935865
13.9130434782609	194.41783887468
13.9632107023411	195.126155813496
14.0133779264214	195.834472752312
14.0635451505017	196.542789691127
14.1137123745819	197.251106629943
14.1638795986622	197.959423568758
14.2140468227425	198.667740507574
14.2642140468227	199.37605744639
14.314381270903	200.084374385205
14.3645484949833	200.792691324021
14.4147157190635	201.501008262837
14.4648829431438	202.209325201652
14.5150501672241	202.917642140468
14.5652173913043	203.625959079284
14.6153846153846	204.334276018099
14.6655518394649	205.042592956915
14.7157190635452	205.750909895731
14.7658862876254	206.459226834546
14.8160535117057	207.167543773362
14.866220735786	207.875860712178
14.9163879598662	208.584177650993
14.9665551839465	209.292494589809
15.0167224080268	210.000811528625
15.066889632107	210.70912846744
15.1170568561873	211.417445406256
15.1672240802676	212.125762345072
15.2173913043478	212.834079283887
15.2675585284281	213.542396222703
15.3177257525084	214.250713161519
15.3678929765886	214.959030100334
15.4180602006689	215.66734703915
15.4682274247492	216.375663977966
15.5183946488294	217.083980916781
15.5685618729097	217.792297855597
15.61872909699	218.500614794413
15.6688963210702	219.208931733228
15.7190635451505	219.917248672044
15.7692307692308	220.62556561086
15.819397993311	221.333882549675
15.8695652173913	222.042199488491
15.9197324414716	222.750516427307
15.9698996655518	223.458833366122
16.0200668896321	224.167150304938
16.0702341137124	224.875467243754
16.1204013377926	225.583784182569
16.1705685618729	226.292101121385
16.2207357859532	227.000418060201
16.2709030100334	227.708734999016
16.3210702341137	228.417051937832
16.371237458194	229.125368876648
16.4214046822742	229.833685815463
16.4715719063545	230.542002754279
16.5217391304348	231.250319693094
16.5719063545151	231.95863663191
16.6220735785953	232.666953570726
16.6722408026756	233.375270509541
16.7224080267559	234.083587448357
16.7725752508361	234.791904387173
16.8227424749164	235.500221325988
16.8729096989967	236.208538264804
16.9230769230769	236.91685520362
16.9732441471572	237.625172142435
17.0234113712375	238.333489081251
17.0735785953177	239.041806020067
17.123745819398	239.750122958882
17.1739130434783	240.458439897698
17.2240802675585	241.166756836514
17.2742474916388	241.875073775329
17.3244147157191	242.583390714145
17.3745819397993	243.291707652961
17.4247491638796	244.000024591776
17.4749163879599	244.708341530592
17.5250836120401	245.416658469408
17.5752508361204	246.124975408223
17.6254180602007	246.833292347039
17.6755852842809	247.541609285855
17.7257525083612	248.24992622467
17.7759197324415	248.958243163486
17.8260869565217	249.666560102302
17.876254180602	250.374877041117
17.9264214046823	251.083193979933
17.9765886287625	251.791510918749
18.0267558528428	252.499827857564
18.0769230769231	253.20814479638
18.1270903010033	253.916461735196
18.1772575250836	254.624778674011
18.2274247491639	255.333095612827
18.2775919732441	256.041412551643
18.3277591973244	256.749729490458
18.3779264214047	257.458046429274
18.4280936454849	258.16636336809
18.4782608695652	258.874680306905
18.5284280936455	259.582997245721
18.5785953177258	260.291314184537
18.628762541806	260.999631123352
18.6789297658863	261.707948062168
18.7290969899666	262.416265000984
18.7792642140468	263.124581939799
18.8294314381271	263.832898878615
18.8795986622074	264.54121581743
18.9297658862876	265.249532756246
18.9799331103679	265.957849695062
19.0301003344482	266.666166633878
19.0802675585284	267.374483572693
19.1304347826087	268.082800511509
19.180602006689	268.791117450325
19.2307692307692	269.49943438914
19.2809364548495	270.207751327956
19.3311036789298	270.916068266771
19.38127090301	271.624385205587
19.4314381270903	272.332702144403
19.4816053511706	273.041019083218
19.5317725752508	273.749336022034
19.5819397993311	274.45765296085
19.6321070234114	275.165969899665
19.6822742474916	275.874286838481
19.7324414715719	276.582603777297
19.7826086956522	277.290920716112
19.8327759197324	277.999237654928
19.8829431438127	278.707554593744
19.933110367893	279.415871532559
19.9832775919732	280.124188471375
20.0334448160535	280.832505410191
20.0836120401338	281.540822349006
20.133779264214	282.249139287822
20.1839464882943	282.957456226638
20.2341137123746	283.665773165453
20.2842809364548	284.374090104269
20.3344481605351	285.082407043085
20.3846153846154	285.7907239819
20.4347826086957	286.499040920716
20.4849498327759	287.207357859532
20.5351170568562	287.915674798347
20.5852842809365	288.623991737163
20.6354515050167	289.332308675979
20.685618729097	290.040625614794
20.7357859531773	290.74894255361
20.7859531772575	291.457259492426
20.8361204013378	292.165576431241
20.8862876254181	292.873893370057
20.9364548494983	293.582210308873
20.9866220735786	294.290527247688
21.0367892976589	294.998844186504
21.0869565217391	295.70716112532
21.1371237458194	296.415478064135
21.1872909698997	297.123795002951
21.2374581939799	297.832111941767
21.2876254180602	298.540428880582
21.3377926421405	299.248745819398
21.3879598662207	299.957062758214
21.438127090301	300.665379697029
21.4882943143813	301.373696635845
21.5384615384615	302.082013574661
21.5886287625418	302.790330513476
21.6387959866221	303.498647452292
21.6889632107023	304.206964391107
21.7391304347826	304.915281329923
21.7892976588629	305.623598268739
21.8394648829431	306.331915207554
21.8896321070234	307.04023214637
21.9397993311037	307.748549085186
21.9899665551839	308.456866024001
22.0401337792642	309.165182962817
22.0903010033445	309.873499901633
22.1404682274247	310.581816840448
22.190635451505	311.290133779264
22.2408026755853	311.99845071808
22.2909698996656	312.706767656895
22.3411371237458	313.415084595711
22.3913043478261	314.123401534527
22.4414715719064	314.831718473342
22.4916387959866	315.540035412158
22.5418060200669	316.248352350974
22.5919732441472	316.956669289789
22.6421404682274	317.664986228605
22.6923076923077	318.373303167421
22.742474916388	319.081620106236
22.7926421404682	319.789937045052
22.8428093645485	320.498253983868
22.8929765886288	321.206570922683
22.943143812709	321.914887861499
22.9933110367893	322.623204800315
23.0434782608696	323.33152173913
23.0936454849498	324.039838677946
23.1438127090301	324.748155616762
23.1939799331104	325.456472555577
23.2441471571906	326.164789494393
23.2943143812709	326.873106433209
23.3444816053512	327.581423372024
23.3946488294314	328.28974031084
23.4448160535117	328.998057249656
23.494983277592	329.706374188471
23.5451505016722	330.414691127287
23.5953177257525	331.123008066103
23.6454849498328	331.831325004918
23.695652173913	332.539641943734
23.7458193979933	333.24795888255
23.7959866220736	333.956275821365
23.8461538461538	334.664592760181
23.8963210702341	335.372909698997
23.9464882943144	336.081226637812
23.9966555183946	336.789543576628
24.0468227424749	337.497860515444
24.0969899665552	338.206177454259
24.1471571906355	338.914494393075
24.1973244147157	339.62281133189
24.247491638796	340.331128270706
24.2976588628763	341.039445209522
24.3478260869565	341.747762148338
24.3979933110368	342.456079087153
24.4481605351171	343.164396025969
24.4983277591973	343.872712964784
24.5484949832776	344.5810299036
24.5986622073579	345.289346842416
24.6488294314381	345.997663781231
24.6989966555184	346.705980720047
24.7491638795987	347.414297658863
24.7993311036789	348.122614597678
24.8494983277592	348.830931536494
24.8996655518395	349.53924847531
24.9498327759197	350.247565414125
25	350.955882352941


==> results/BSside_ES_q1_badiu_theory.dat <==
0	1
0.004	1
0.052	1
0.1	1
0.148	1
0.196	1
0.244	1
0.292	1
0.34	1
0.388	1
0.436	1
0.484	1
0.532	1
0.58	1
0.592	1
0.596	1e-07
0.6	1e-07
0.644	1e-07
0.648	2.08018348181e-06
0.652	4.79418292433e-06
0.656	1.07801225811e-05
0.66	2.36400957546e-05
0.664	5.05368582434e-05
0.668	0.00010527248342
0.672	0.000213589960197
0.676	0.000421906331657
0.68	0.000811015920367
0.684	0.00151645572227
0.688	0.00275693989641
0.692	0.0048711915534
0.696	0.00836125784458
0.7	0.0139367751335
0.704	0.0225498612862
0.708	0.0354052706699
0.712	0.0539269587751
0.716	0.0796627985841
0.72	0.114116442383
0.724	0.15851061104
0.728	0.213508134444
0.732	0.278940898832
0.736	0.353614163781
0.74	0.43525510903
0.744	0.520653493464
0.748	0.60599966217
0.752	0.687370916922
0.756	0.761269090777
0.76	0.825088910607
0.764	0.877410060382
0.768	0.918053758069
0.772	0.947910860716
0.776	0.968608965862
0.78	0.982119513913
0.784	0.990403542814
0.788	0.995162736999
0.792	0.997717608617
0.796	0.998995476254
0.8	0.999589125351
0.804	0.999844422982
0.808	0.999945691068
0.812	0.999982599182
0.816	0.999994906838
0.82	0.999998645067
0.824	0.999999674178
0.828	0.999999929596
0.832	0.999999986418
0.836	0.999999997677
0.84	0.99999999965
0.844	0.999999999954
0.848	0.999999999995
0.852	0.999999999999
0.856	1
0.86	1
0.864	1
0.868	1
0.916	1
0.964	1
1	1


==> results/BSside_ES_q1_proposed_theory.dat <==
0	1
0.004	1
0.052	1
0.1	1
0.148	1
0.196	1
0.244	1
0.292	1
0.34	1
0.388	1
0.436	1
0.484	1
0.532	1
0.58	1
0.592	1
0.596	1e-07
0.6	1e-07
0.648	1e-07
0.696	1e-07
0.744	1e-07
0.784	1e-07
0.788	1.14845678731e-06
0.792	8.61541007746e-06
0.796	5.54569204873e-05
0.8	0.000304967681627
0.804	0.00142662543572
0.808	0.00565428962787
0.812	0.0189209717897
0.816	0.0533222238253
0.82	0.126438966023
0.824	0.252707773241
0.828	0.428222150218
0.832	0.622591023698
0.836	0.792187379556
0.84	0.907381730391
0.844	0.96749009475
0.848	0.991238905817
0.852	0.998231522242
0.856	0.999739168535
0.86	0.999972605412
0.864	0.999998006366
0.868	0.999999902397
0.872	0.999999996888
0.876	0.999999999938
0.88	0.999999999999
0.884	1
0.888	1
0.892	1
0.94	1
0.988	1
1	1


==> results/BSside_ES_q2_badiu_theory.dat <==
0	1
0.004	1
0.052	1
0.1	1
0.148	1
0.196	1
0.244	1
0.292	1
0.34	1
0.388	1
0.436	1
0.484	1
0.532	1
0.58	1
0.62	1
0.624	1e-07
0.628	1e-07
0.676	1e-07
0.724	1e-07
0.772	1e-07
0.776	1.78505418329e-06
0.78	1.28284670763e-05
0.784	7.90808467885e-05
0.788	0.000416478313625
0.792	0.00186661520969
0.796	0.00709446240062
0.8	0.0227989287181
0.804	0.0618337577053
0.808	0.141511276586
0.812	0.273994401251
0.816	0.451883557629
0.82	0.642971306025
0.824	0.805531947562
0.828	0.913859361016
0.832	0.969736681856
0.836	0.991759994158
0.84	0.99829939631
0.844	0.999739768287
0.848	0.999971134605
0.852	0.999997733546
0.856	0.999999877185
0.86	0.999999995532
0.864	0.999999999894
0.868	0.999999999998
0.872	1
0.876	1
0.88	1
0.928	1
0.976	1
1	1


==> results/BSside_ES_q2_proposed_theory.dat <==
0	1
0.004	1
0.052	1
0.1	1
0.148	1
0.196	1
0.244	1
0.292	1
0.34	1
0.388	1
0.436	1
0.484	1
0.532	1
0.58	1
0.62	1
0.624	1e-07
0.628	1e-07
0.676	1e-07
0.724	1e-07
0.772	1e-07
0.792	1e-07
0.796	4.2867997387e-06
0.8	3.38916767774e-05
0.804	0.000222877041131
0.808	0.00121286803499
0.812	0.00543568304853
0.816	0.0199810871805
0.82	0.060078630989
0.824	0.147696817278
0.828	0.297886049586
0.832	0.497579185205
0.836	0.701031055652
0.84	0.857763233119
0.844	0.947742593453
0.848	0.985630357946
0.852	0.997128171434
0.856	0.999594687187
0.86	0.999960770457
0.864	0.999997474988
0.868	0.999999895435
0.872	0.999999997313
0.876	0.999999999959
0.88	1
0.884	1
0.888	1
0.892	1
0.94	1
0.988	1
1	1


==> results/BSside_TS_q1_badiu_theory.dat <==
0.0001	1
0.0101	1
0.0201	1
0.0301	1
0.0401	1
0.0501	1
0.0601	1
0.0701	1
0.0801	1
0.0901	1
0.1001	1
0.1101	1
0.1201	1
0.1301	1
0.1401	1
0.1501	1
0.1601	1
0.1701	1
0.1801	1
0.1901	1
0.2001	1
0.2101	1
0.2201	1
0.2301	1
0.2401	1
0.2501	1
0.2601	1
0.2701	1
0.2801	1
0.2901	1
0.3001	1
0.3101	1
0.3201	1
0.3301	1
0.3401	1
0.3501	1
0.3601	1
0.3701	1
0.3801	1e-07
0.3901	1e-07
0.4001	1e-07
0.4101	1e-07
0.4201	1e-07
0.4301	1e-07
0.4401	1e-07
0.4501	1e-07
0.4601	1e-07
0.4701	1e-07
0.4801	1e-07
0.4837	1e-07
0.4838	1.02129220434111e-06
0.4839	1.07817840656192e-06
0.484	1.138141762167e-06
0.4841	1.2013432937325e-06
0.4842	1.26795213439057e-06
0.4843	1.33814591844801e-06
0.4844	1.41211118982935e-06
0.4845	1.49004382910064e-06
0.4846	1.57214949986657e-06
0.4847	1.65864411535792e-06
0.4848	1.74975432606351e-06
0.4849	1.84571802928956e-06
0.485	1.94678490156455e-06
0.4851	2.05321695484395e-06
0.4852	2.1652891175014e-06
0.4853	2.28328984113666e-06
0.4854	2.40752173425993e-06
0.4855	2.5383022239625e-06
0.4856	2.67596424671351e-06
0.4857	2.82085696947666e-06
0.4858	2.97334654237194e-06
0.4859	3.13381688416301e-06
0.486	3.30267050188959e-06
0.4861	3.48032934601781e-06
0.4862	3.66723570252531e-06
0.4863	3.86385312339215e-06
0.4864	4.07066739701946e-06
0.4865	4.28818756015028e-06
0.4866	4.51694695292789e-06
0.4867	4.75750431877029e-06
0.4868	5.01044495081938e-06
0.4869	5.2763818867595e-06
0.487	5.55595715387919e-06
0.4871	5.84984306630849e-06
0.4872	6.15874357642286e-06
0.4873	6.483395682485e-06
0.4874	6.82457089464852e-06
0.4875	7.18307676153325e-06
0.4876	7.55975845964318e-06
0.4877	7.95550044797648e-06
0.4878	8.37122819025521e-06
0.4879	8.80790994727743e-06
0.488	9.26655864197161e-06
0.4881	9.74823379982386e-06
0.4882	1.02540435674198e-05
0.4883	1.07851468119445e-05
0.4884	1.13427553045542e-05
0.4885	1.19281359906336e-05
0.4886	1.25426133500446e-05
0.4887	1.31875718505612e-05
0.4888	1.38644584977868e-05
0.4889	1.45747854849347e-05
0.489	1.53201329459704e-05
0.4891	1.61021518157082e-05
0.4892	1.69225668005392e-05
0.4893	1.77831794636259e-05
0.4894	1.86858714284273e-05
0.4895	1.96326077046086e-05
0.4896	2.06254401404405e-05
0.4897	2.16665110059493e-05
0.4898	2.2758056711147e-05
0.4899	2.39024116638484e-05
0.49	2.51020122716425e-05
0.4901	2.63594010927368e-05
0.4902	2.7677231140523e-05
0.4903	2.90582703467932e-05
0.4904	3.05054061887287e-05
0.4905	3.20216504848388e-05
0.4906	3.36101443652096e-05
0.4907	3.52741634215114e-05
0.4908	3.70171230424023e-05
0.4909	3.88425839400104e-05
0.491	4.07542578733976e-05
0.4911	4.27560135749894e-05
0.4912	4.48518828861002e-05
0.4913	4.70460671078511e-05
0.4914	4.93429435738533e-05
0.4915	5.1747072451222e-05
0.4916	5.42632037765963e-05
0.4917	5.68962847339993e-05
0.4918	5.96514671814694e-05
0.4919	6.25341154335813e-05
0.492	6.55498143070862e-05
0.4921	6.87043774370306e-05
0.4922	7.20038558708695e-05
0.4923	7.54545469482097e-05
0.4924	7.90630034739749e-05
0.4925	8.28360431928881e-05
0.4926	8.67807585733022e-05
0.4927	9.09045269085684e-05
0.4928	9.52150207442736e-05
0.4929	9.97202186396625e-05
0.493	0.000104428416271942
0.4931	0.000109348237891995
0.4932	0.000114488648140363
0.4933	0.000119858964232427
0.4934	0.000125468868521692
0.4935	0.000131328421450362
0.4936	0.000137448074896392
0.4937	0.000143838685926354
0.4938	0.000150511530963459
0.4939	0.000157478320380296
0.494	0.000164751213525756
0.4941	0.00017234283419585
0.4942	0.000180266286558113
0.4943	0.000188535171539282
0.4944	0.000197163603686154
0.4945	0.000206166228509404
0.4946	0.000215558240320238
0.4947	0.000225355400569818
0.4948	0.000235574056701388
0.4949	0.000246231161524968
0.495	0.000257344293124576
0.4951	0.000268931675307767
0.4952	0.000281012198607566
0.4953	0.000293605441846352
0.4954	0.000306731694271615
0.4955	0.000320411978273279
0.4956	0.000334668072691975
0.4957	0.000349522536728114
0.4958	0.000364998734460863
0.4959	0.000381120859986338
0.496	0.000397913963184181
0.4961	0.000415403976121339
0.4962	0.000433617740102033
0.4963	0.000452583033371961
0.4964	0.000472328599485611
0.4965	0.000492884176344497
0.4966	0.000514280525913949
0.4967	0.000536549464626235
0.4968	0.00055972389447714
0.4969	0.000583837834822748
0.497	0.000608926454883148
0.4971	0.000635026106958957
0.4972	0.000662174360366403
0.4973	0.000690410036096424
0.4974	0.000719773242202544
0.4975	0.000750305409921585
0.4976	0.000782049330531274
0.4977	0.000815049192948039
0.4978	0.000849350622067575
0.4979	0.00088500071785002
0.498	0.000922048095151646
0.4981	0.000960542924303512
0.4982	0.00100053697243721
0.4983	0.00104208364555698
0.4984	0.00108523803135667
0.4985	0.00113005694277983
0.4986	0.00117659896231881
0.4987	0.00122492448705023
0.4988	0.00127509577440025
0.4989	0.00132717698863598
0.499	0.00138123424807415
0.4991	0.00143733567300036
0.4992	0.00149555143429005
0.4993	0.00155595380272033
0.4994	0.00161861719896282
0.4995	0.00168361824424439
0.4996	0.00175103581166187
0.4997	0.00182095107813768
0.4998	0.00189344757699838
0.4999	0.00196861125115985
0.5	0.00204653050690052
0.5001	0.00212729626820178
0.5002	0.00221100203163474
0.5003	0.00229774392176943
0.5004	0.00238762074708284
0.5005	0.00248073405633906
0.5006	0.00257718819541351
0.5007	0.00267709036453315
0.5008	0.00278055067589925
0.5009	0.00288768221166331
0.501	0.00299860108221792
0.5011	0.00311342648476956
0.5012	0.00323228076215333
0.5013	0.0033552894618498
0.5014	0.00348258139516271
0.5015	0.00361428869651427
0.5016	0.00375054688281103
0.5017	0.00389149491283388
0.5018	0.00403727524660165
0.5019	0.00418803390465806
0.502	0.00434392052722716
0.5021	0.00450508843318051
0.5022	0.00467169467876273
0.5023	0.00484390011600923
0.5024	0.00502186945080009
0.5025	0.00520577130048135
0.5026	0.00539577825099024
0.5027	0.00559206691341543
0.5028	0.00579481797992078
0.5029	0.00600421627896102
0.503	0.00622045082971313
0.5031	0.00644371489564931
0.5032	0.00667420603716902
0.5033	0.00691212616320989
0.5034	0.00715768158175581
0.5035	0.00741108304915441
0.5036	0.00767254581815877
0.5037	0.00794228968460038
0.5038	0.00822053903260613
0.5039	0.00850752287826077
0.504	0.00880347491162377
0.5041	0.00910863353700027
0.5042	0.00942324191136742
0.5043	0.00974754798085476
0.5044	0.010081804515177
0.5045	0.0104262691399123
0.5046	0.0107812043665198
0.5047	0.0111468776199923
0.5048	0.0115235612640283
0.5049	0.0119115326236184
0.505	0.0123110740049297
0.5051	0.0127224727123753
0.5052	0.0131460210627591
0.5053	0.0135820163963712
0.5054	0.0140307610849242
0.5055	0.0144925625362113
0.5056	0.014967733195365
0.5057	0.0154565905426005
0.5058	0.0159594570873245
0.5059	0.0164766603584846
0.506	0.0170085328910462
0.5061	0.0175554122084707
0.5062	0.0181176408010787
0.5063	0.0186955661001765
0.5064	0.0192895404478246
0.5065	0.0198999210621328
0.5066	0.0205270699979622
0.5067	0.0211713541029118
0.5068	0.0218331449684812
0.5069	0.0225128188762897
0.507	0.0232107567392352
0.5071	0.0239273440374839
0.5072	0.0246629707491845
0.5073	0.0254180312757893
0.5074	0.026192924361879
0.5075	0.0269880530093954
0.5076	0.0278038243861628
0.5077	0.0286406497286253
0.5078	0.029498944238677
0.5079	0.0303791269745134
0.508	0.0312816207354069
0.5081	0.0322068519403216
0.5082	0.0331552505002902
0.5083	0.0341272496844718
0.5084	0.0351232859798262
0.5085	0.0361437989443247
0.5086	0.0371892310536482
0.5087	0.0382600275413108
0.5088	0.0393566362321482
0.5089	0.040479507369143
0.509	0.0416290934335297
0.5091	0.0428058489581488
0.5092	0.0440102303340389
0.5093	0.0452426956102164
0.5094	0.0465037042866569
0.5095	0.0477937171004529
0.5096	0.0491131958051503
0.5097	0.0504626029432887
0.5098	0.0518424016121353
0.5099	0.0532530552226562
0.51	0.0546950272517397
0.5101	0.0561687809877364
0.5102	0.0576747792693388
0.5103	0.0592134842178687
0.5104	0.0607853569630516
0.5105	0.0623908573623293
0.5106	0.0640304437138149
0.5107	0.0657045724629855
0.5108	0.0674136979031948
0.5109	0.0691582718701545
0.511	0.070938743430481
0.5111	0.0727555585644418
0.5112	0.0746091598430831
0.5113	0.0764999860998408
0.5114	0.0784284720968345
0.5115	0.080395048186015
0.5116	0.0824001399653361
0.5117	0.0844441679301852
0.5118	0.0865275471202228
0.5119	0.0886506867619086
0.512	0.0908139899068936
0.5121	0.0930178530665591
0.5122	0.0952626658429177
0.5123	0.0975488105561639
0.5124	0.0998766618691204
0.5125	0.102246586408895
0.5126	0.104658942385998
0.5127	0.107114079211254
0.5128	0.109612337110818
0.5129	0.112154046739589
0.513	0.114739528793394
0.5131	0.117369093620239
0.5132	0.12004304083103
0.5133	0.122761658910071
0.5134	0.125525224825731
0.5135	0.128334003641674
0.5136	0.131188248128983
0.5137	0.134088198379653
0.5138	0.137034081421767
0.5139	0.14002611083682
0.514	0.143064486379578
0.5141	0.146149393600913
0.5142	0.149281003474018
0.5143	0.15245947202445
0.5144	0.155684939964439
0.5145	0.158957532331884
0.5146	0.16227735813452
0.5147	0.165644509999671
0.5148	0.169059063830044
0.5149	0.172521078466057
0.515	0.176030595355114
0.5151	0.179587638228285
0.5152	0.183192212784917
0.5153	0.186844306385546
0.5154	0.190543887753624
0.5155	0.1942909066865
0.5156	0.198085293776125
0.5157	0.201926960139931
0.5158	0.205815797162319
0.5159	0.209751676247221
0.516	0.213734448582168
0.5161	0.217763944914318
0.5162	0.221839975338853
0.5163	0.225962329100188
0.5164	0.23013077440639
0.5165	0.234345058257263
0.5166	0.238604906286418
0.5167	0.242910022617808
0.5168	0.247260089737052
0.5169	0.251654768377945
0.517	0.256093697424491
0.5171	0.260576493828813
0.5172	0.265102752545324
0.5173	0.269672046481363
0.5174	0.274283926464727
0.5175	0.278937921228314
0.5176	0.283633537412129
0.5177	0.288370259583044
0.5178	0.293147550272369
0.5179	0.297964850031587
0.518	0.302821577506409
0.5181	0.307717129529352
0.5182	0.312650881230985
0.5183	0.317622186169989
0.5184	0.322630376482201
0.5185	0.327674763048675
0.5186	0.332754635682882
0.5187	0.337869263337136
0.5188	0.343017894328221
0.5189	0.348199756582269
0.519	0.353414057898884
0.5191	0.358659986234491
0.5192	0.36393671000477
0.5193	0.369243378406258
0.5194	0.374579121756828
0.5195	0.379943051855052
0.5196	0.385334262358249
0.5197	0.390751829178985
0.5198	0.396194810899953
0.5199	0.401662249206856
0.52	0.407153169339152
0.5201	0.412666580558321
0.5202	0.418201476633365
0.5203	0.423756836343219
0.5204	0.429331623995742
0.5205	0.434924789962858
0.5206	0.440535271231491
0.5207	0.446161991969863
0.5208	0.45180386410868
0.5209	0.45745978793677
0.521	0.463128652710672
0.5211	0.468809337277644
0.5212	0.474500710711528
0.5213	0.480201632961043
0.5214	0.485910955509747
0.5215	0.491627522047169
0.5216	0.497350169150539
0.5217	0.503077726976347
0.5218	0.508809019961207
0.5219	0.514542867531298
0.522	0.520278084819683
0.5221	0.526013483390821
0.5222	0.531747871971591
0.5223	0.537480057188043
0.5224	0.543208844307155
0.5225	0.548933037982886
0.5226	0.554651443005673
0.5227	0.560362865054702
0.5228	0.566066111452103
0.5229	0.571759991918307
0.523	0.577443319327759
0.5231	0.58311491046424
0.5232	0.588773586774881
0.5233	0.594418175122246
0.5234	0.600047508533476
0.5235	0.605660426945852
0.5236	0.611255777947889
0.5237	0.616832417515146
0.5238	0.622389210740062
0.5239	0.627925032554893
0.524	0.633438768447019
0.5241	0.638929315165878
0.5242	0.644395581420686
0.5243	0.649836488568232
0.5244	0.65525097128997
0.5245	0.660637978257682
0.5246	0.665996472786968
0.5247	0.671325433477895
0.5248	0.676623854842023
0.5249	0.68189074791524
0.525	0.687125140855634
0.5251	0.692326079525847
0.5252	0.697492628059206
0.5253	0.702623869409116
0.5254	0.707718905881034
0.5255	0.712776859646561
0.5256	0.717796873239024
0.5257	0.722778110030102
0.5258	0.727719754686996
0.5259	0.732621013609648
0.526	0.73748111534761
0.5261	0.742299310996128
0.5262	0.747074874571097
0.5263	0.75180710336248
0.5264	0.756495318265927
0.5265	0.761138864092262
0.5266	0.765737109854578
0.5267	0.770289449032719
0.5268	0.77479529981494
0.5269	0.779254105316563
0.527	0.783665333775517
0.5271	0.788028478724597
0.5272	0.792343059140417
0.5273	0.796608619569005
0.5274	0.800824730227963
0.5275	0.804990987085285
0.5276	0.809107011914831
0.5277	0.813172452328537
0.5278	0.817186981785505
0.5279	0.821150299578044
0.528	0.825062130794911
0.5281	0.828922226261857
0.5282	0.832730362459807
0.5283	0.836486341420836
0.5284	0.840189990602282
0.5285	0.843841162739289
0.5286	0.847439735676117
0.5287	0.850985612176587
0.5288	0.854478719714042
0.5289	0.857919010241256
0.529	0.861306459940716
0.5291	0.86464106895573
0.5292	0.867922861102868
0.5293	0.871151883566239
0.5294	0.874328206574093
0.5295	0.877451923058347
0.5296	0.880523148297554
0.5297	0.883542019543903
0.5298	0.886508695634896
0.5299	0.889423356590228
0.53	0.892286203194564
0.5301	0.895097456566825
0.5302	0.897857357716634
0.5303	0.900566167088592
0.5304	0.903224164095039
0.5305	0.905831646637989
0.5306	0.908388930620934
0.5307	0.910896349451186
0.5308	0.91335425353346
0.5309	0.915763009755426
0.531	0.918123000965878
0.5311	0.920434625446275
0.5312	0.922698296376336
0.5313	0.924914441294366
0.5314	0.927083501553083
0.5315	0.929205931771558
0.5316	0.931282199284016
0.5317	0.933312783586179
0.5318	0.935298175779798
0.5319	0.9372388780161
0.532	0.939135402938766
0.5321	0.940988273127112
0.5322	0.942798020540133
0.5323	0.944565185962017
0.5324	0.946290318449769
0.5325	0.947973974783545
0.5326	0.949616718920282
0.5327	0.951219121451225
0.5328	0.952781759063893
0.5329	0.954305214009043
0.533	0.955790073573158
0.5331	0.957236929556984
0.5332	0.958646377760596
0.5333	0.960019017475477
0.5334	0.961355450984084
0.5335	0.962656283067312
0.5336	0.963922120520302
0.5337	0.96515357167698
0.5338	0.966351245943703
0.5339	0.967515753342393
0.534	0.968647704063469
0.5341	0.969747708028914
0.5342	0.970816374465766
0.5343	0.971854311490314
0.5344	0.972862125703247
0.5345	0.973840421795989
0.5346	0.974789802168445
0.5347	0.975710866558323
0.5348	0.976604211682237
0.5349	0.977470430888708
0.535	0.978310113823205
0.5351	0.979123846105349
0.5352	0.979912209018334
0.5353	0.980675779210667
0.5354	0.981415128410263
0.5355	0.982130823150914
0.5356	0.982823424511167
0.5357	0.983493487865581
0.5358	0.984141562648353
0.5359	0.984768192129268
0.536	0.985373913201909
0.5361	0.985959256184053
0.5362	0.986524744630169
0.5363	0.987070895155905
0.5364	0.987598217274439
0.5365	0.988107213244569
0.5366	0.988598377930387
0.5367	0.989072198672375
0.5368	0.989529155169749
0.5369	0.989969719373871
0.537	0.99039435539252
0.5371	0.990803519404834
0.5372	0.991197659586679
0.5373	0.99157721604625
0.5374	0.991942620769646
0.5375	0.992294297576183
0.5376	0.992632662083203
0.5377	0.992958121680117
0.5378	0.993271075511411
0.5379	0.993571914468372
0.538	0.993861021189237
0.5381	0.994138770067501
0.5382	0.994405527268106
0.5383	0.994661650751224
0.5384	0.994907490303353
0.5385	0.995143387575439
0.5386	0.995369676127733
0.5387	0.995586681481104
0.5388	0.99579472117451
0.5389	0.995994104828346
0.539	0.996185134213381
0.5391	0.996368103325
0.5392	0.996543298462462
0.5393	0.996710998312901
0.5394	0.996871474039788
0.5395	0.997024989375576
0.5396	0.997171800718262
0.5397	0.997312157231595
0.5398	0.997446300948664
0.5399	0.997574466878615
0.54	0.997696883116229
0.5401	0.997813770954132
0.5402	0.997925344997367
0.5403	0.998031813280115
0.5404	0.99813337738432
0.5405	0.998230232559984
0.5406	0.998322567846934
0.5407	0.998410566197823
0.5408	0.998494404602174
0.5409	0.998574254211261
0.541	0.998650280463628
0.5411	0.998722643211067
0.5412	0.998791496844871
0.5413	0.998856990422184
0.5414	0.998919267792297
0.5415	0.998978467722701
0.5416	0.999034724024783
0.5417	0.999088165678985
0.5418	0.999138916959312
0.5419	0.999187097557037
0.542	0.999232822703498
0.5421	0.999276203291859
0.5422	0.999317345997713
0.5423	0.999356353398455
0.5424	0.999393324091284
0.5425	0.999428352809781
0.5426	0.999461530538955
0.5427	0.999492944628685
0.5428	0.999522678905488
0.5429	0.999550813782537
0.543	0.999577426367883
0.5431	0.999602590570811
0.5432	0.999626377206287
0.5433	0.999648854097452
0.5434	0.999670086176119
0.5435	0.99969013558125
0.5436	0.999709061755366
0.5437	0.999726921538878
0.5438	0.999743769262323
0.5439	0.99975965683647
0.544	0.999774633840304
0.5441	0.999788747606868
0.5442	0.999802043306969
0.5443	0.999814564030732
0.5444	0.999826350867026
0.5445	0.999837442980747
0.5446	0.999847877687985
0.5447	0.999857690529075
0.5448	0.999866915339553
0.5449	0.999875584319035
0.545	0.999883728098037
0.5451	0.999891375802753
0.5452	0.999898555117832
0.5453	0.999905292347158
0.5454	0.999911612472679
0.5455	0.999917539211307
0.5456	0.999923095069918
0.5457	0.999928301398496
0.5458	0.999933178441434
0.5459	0.99993774538705
0.546	0.99994202041534
0.5461	0.999946020744009
0.5462	0.999949762672811
0.5463	0.999953261626251
0.5464	0.999956532194666
0.5465	0.999959588173752
0.5466	0.999962442602541
0.5467	0.999965107799904
0.5468	0.999967595399591
0.5469	0.999969916383865
0.547	0.999972081115758
0.5471	0.999974099370003
0.5472	0.999975980362661
0.5473	0.999977732779505
0.5474	0.999979364803177
0.5475	0.999980884139181
0.5476	0.999982298040721
0.5477	0.999983613332454
0.5478	0.999984836433165
0.5479	0.99998597337742
0.548	0.999987029836228
0.5481	0.999988011136744
0.5482	0.999988922281046
0.5483	0.999989767964036
0.5484	0.999990552590473
0.5485	0.999991280291189
0.5486	0.999991954938516
0.5487	0.999992580160954
0.5488	0.999993159357105
0.5489	0.999993695708913
0.549	0.999994192194233
0.5491	0.999994651598752
0.5492	0.999995076527299
0.5493	0.99999546941457
0.5494	0.999995832535275
0.5495	0.999996168013767
0.5496	0.999996477833137
0.5497	0.999996763843828
0.5498	0.999997027771782
0.5499	0.999997271226128
0.55	0.999997495706458
0.5501	0.99999770260969
0.5502	0.999997893236539
0.5503	0.999998068797632
0.5504	0.999998230419266
0.5505	0.999998379148833
0.5506	0.999998515959931
0.5507	0.999998641757176
0.5508	0.999998757380731
0.5509	0.999998863610557
0.551	0.999998961170421
0.5511	0.999999050731651
0.5512	0.999999132916668
0.5513	0.999999208302299
0.5514	0.999999277422884
0.5515	0.999999340773191
0.5516	0.99999939881115
0.5517	0.999999451960405
0.5518	0.999999500612717
0.5519	0.9999995451302
0.552	0.99999958584742
0.5521	0.999999623073355
0.5522	0.999999657093225
0.5523	0.999999688170207
0.5524	0.999999716547027
0.5525	0.999999742447452
0.5526	0.999999766077679
0.5527	0.999999787627632
0.5528	0.999999807272168
0.5529	0.999999825172198
0.553	0.999999841475737
0.5531	0.999999856318875
0.5532	0.999999869826681
0.5533	0.999999882114046
0.5534	0.999999893286462
0.5535	0.999999903440747
0.5536	0.999999912665721
0.5537	0.999999921042828
0.5538	0.999999928646714
0.5539	0.999999935545764
0.554	0.999999941802601
0.5541	0.999999947474541
0.5542	0.999999952614022
0.5543	0.999999957268998
0.5544	0.999999961483298
0.5545	0.999999965296968
0.5546	0.999999968746576
0.5547	0.999999971865503
0.5548	0.999999974684201
0.5549	0.999999977230444
0.555	0.999999979529547
0.5551	0.999999981604574
0.5552	0.999999983476529
0.5553	0.999999985164531
0.5554	0.999999986685975
0.5555	0.99999998805668
0.5556	0.999999989291025
0.5557	0.999999990402075
0.5558	0.999999991401691
0.5559	0.999999992300644
0.556	0.999999993108703
0.5561	0.999999993834727
0.5562	0.999999994486748
0.5563	0.99999999507204
0.5564	0.999999995597191
0.5565	0.999999996068165
0.5566	0.999999996490356
0.5567	0.999999996868643
0.5568	0.999999997207434
0.5569	0.999999997510711
0.557	0.999999997782072
0.5571	0.999999998024762
0.5572	0.999999998241709
0.5573	0.999999998435553
0.5574	0.999999998608672
0.5575	0.99999999876321
0.5576	0.999999998901096
0.5577	0.999999999024066
0.5578	0.999999999133681
0.5579	0.999999999231347
0.558	0.999999999318322
0.5581	0.999999999395742
0.5582	0.999999999464623
0.5583	0.999999999525877
0.5584	0.999999999580322
0.5585	0.999999999628692
0.5586	0.999999999671645
0.5587	0.999999999709768
0.5588	0.999999999743588
0.5589	0.999999999773576
0.559	0.999999999800153
0.5591	0.999999999823696
0.5592	0.999999999844542
0.5593	0.999999999862989
0.5594	0.999999999879306
0.5595	0.999999999893731
0.5596	0.999999999906479
0.5597	0.999999999917738
0.5598	0.999999999927677
0.5599	0.999999999936446
0.56	0.99999999994418
0.5601	0.999999999950997
0.5602	0.999999999957003
0.5603	0.999999999962291
0.5604	0.999999999966946
0.5605	0.99999999997104
0.5606	0.999999999974641
0.5607	0.999999999977804
0.5608	0.999999999980583
0.5609	0.999999999983023
0.561	0.999999999985163
0.5611	0.99999999998704
0.5612	0.999999999988686
0.5613	0.999999999990128
0.5614	0.99999999999139
0.5615	0.999999999992495
0.5616	0.999999999993461
0.5617	0.999999999994306
0.5618	0.999999999995044
0.5619	0.999999999995689
0.562	0.999999999996252
0.5621	0.999999999996743
0.5622	0.999999999997171
0.5623	0.999999999997544
0.5624	0.999999999997869
0.5625	0.999999999998152
0.5626	0.999999999998399
0.5627	0.999999999998613
0.5628	0.999999999998799
0.5629	0.999999999998961
0.563	0.999999999999101
0.5631	0.999999999999223
0.5632	0.999999999999329
0.5633	0.99999999999942
0.5634	0.9999999999995
0.5635	0.999999999999569
0.5636	0.999999999999628
0.5637	0.99999999999968
0.5638	0.999999999999724
0.5639	0.999999999999763
0.564	0.999999999999796
0.5641	0.999999999999824
0.5642	0.999999999999849
0.5643	0.99999999999987
0.5644	0.999999999999889
0.5645	0.999999999999905
0.5646	0.999999999999918
0.5647	0.99999999999993
0.5648	0.99999999999994
0.5649	0.999999999999949
0.565	0.999999999999956
0.5651	0.999999999999962
0.5652	0.999999999999968
0.5653	0.999999999999973
0.5654	0.999999999999977
0.5655	0.99999999999998
0.5656	0.999999999999983
0.5657	0.999999999999985
0.5658	0.999999999999988
0.5659	0.999999999999989
0.566	0.999999999999991
0.5661	0.999999999999992
0.5662	0.999999999999994
0.5663	0.999999999999995
0.5664	0.999999999999995
0.5665	0.999999999999996
0.5666	0.999999999999997
0.5667	0.999999999999997
0.5668	0.999999999999998
0.5669	0.999999999999998
0.567	0.999999999999998
0.5671	0.999999999999999
0.5771	1
0.5871	1
0.5971	1
0.6071	1
0.6171	1
0.6271	1
0.6371	1
0.6471	1
0.6571	1
0.6671	1
0.6771	1
0.6871	1
0.6971	1
0.7071	1
0.7171	1
0.7271	1
0.7371	1
0.7471	1
0.7571	1
0.7671	1
0.7771	1
0.7871	1
0.7971	1
0.8071	1
0.8171	1
0.8271	1
0.8371	1
0.8471	1
0.8571	1
0.8671	1
0.8771	1
0.8871	1
0.8971	1
0.9071	1
0.9171	1
0.9271	1
0.9371	1
0.9471	1
0.9571	1
0.9671	1
0.9771	1
0.9871	1
0.9971	1
0.9999	1


==> results/BSside_TS_q1_proposed_theory.dat <==
0.0001	1
0.0101	1
0.0201	1
0.0301	1
0.0401	1
0.0501	1
0.0601	1
0.0701	1
0.0801	1
0.0901	1
0.1001	1
0.1101	1
0.1201	1
0.1301	1
0.1401	1
0.1501	1
0.1601	1
0.1701	1
0.1801	1
0.1901	1
0.2001	1
0.2101	1
0.2201	1
0.2301	1
0.2401	1
0.2501	1
0.2601	1
0.2701	1
0.2801	1
0.2901	1
0.3001	1
0.3101	1
0.3201	1
0.3301	1
0.3401	1
0.3501	1
0.3601	1
0.3701	1
0.3801	1e-07
0.3901	1e-07
0.4001	1e-07
0.4101	1e-07
0.4201	1e-07
0.4301	1e-07
0.4401	1e-07
0.4501	1e-07
0.4601	1e-07
0.4701	1e-07
0.4801	1e-07
0.4901	1e-07
0.5001	1e-07
0.5101	1e-07
0.5201	1e-07
0.5301	1e-07
0.5401	1e-07
0.5501	1e-07
0.5601	1e-07
0.5701	1e-07
0.5752	1e-07
0.5753	1.01110224710874e-06
0.5754	1.17892075770333e-06
0.5755	1.37349605883894e-06
0.5756	1.59890490760147e-06
0.5757	1.85981360276196e-06
0.5758	2.16155814632312e-06
0.5759	2.51023451513373e-06
0.576	2.91280020002871e-06
0.5761	3.3771882856501e-06
0.5762	3.9124354690423e-06
0.5763	4.52882554968916e-06
0.5764	5.2380500683366e-06
0.5765	6.05338792700019e-06
0.5766	6.98990598834235e-06
0.5767	8.06468282939491e-06
0.5768	9.29705801252511e-06
0.5769	1.07089094357335e-05
0.577	1.23249615348484e-05
0.5771	1.41731273317537e-05
0.5772	1.62848875552923e-05
0.5773	1.86957103044769e-05
0.5774	2.14455149765065e-05
0.5775	2.45791844441921e-05
0.5776	2.81471297375286e-05
0.5777	3.22059117614363e-05
0.5778	3.68189248642305e-05
0.5779	4.20571473577738e-05
0.578	4.79999643782417e-05
0.5781	5.47360687636776e-05
0.5782	6.23644459081868e-05
0.5783	7.09954488296082e-05
0.5784	8.0751969954404e-05
0.5785	9.17707163761913e-05
0.5786	0.000104203595578519
0.5787	0.000118219218823184
0.5788	0.000134004529587836
0.5789	0.000151766564584193
0.579	0.00017173435499531
0.5791	0.000194160975630827
0.5792	0.000219325749704127
0.5793	0.000247536616879419
0.5794	0.000279132672110884
0.5795	0.000314486882591352
0.5796	0.000354008989837983
0.5797	0.000398148603555768
0.5798	0.000447398493428735
0.5799	0.000502298084384916
0.58	0.000563437160153677
0.5801	0.000631459779075259
0.5802	0.000707068405122753
0.5803	0.000791028255948105
0.5804	0.000884171868458548
0.5805	0.000987403880959265
0.5806	0.00110170602925698
0.5807	0.0012281423523034
0.5808	0.00136786460095727
0.5809	0.00152211784126268
0.581	0.00169224624127667
0.5811	0.00187969902792335
0.5812	0.00208603659762428
0.5813	0.00231293676153749
0.5814	0.00256220110316485
0.5815	0.00283576142283597
0.5816	0.00313568624019806
0.5817	0.00346418732231508
0.5818	0.00382362620134527
0.5819	0.00421652064203873
0.582	0.00464555101551806
0.5821	0.00511356653195674
0.5822	0.00562359128096509
0.5823	0.00617883002467213
0.5824	0.00678267368478116
0.5825	0.00743870446125899
0.5826	0.00815070051687086
0.5827	0.00892264015854042
0.5828	0.00975870544352419
0.5829	0.0106632851357495
0.583	0.0116409769353704
0.5831	0.0126965889027366
0.5832	0.0138351399966303
0.5833	0.01506185964579
0.5834	0.0163821862725435
0.5835	0.0178017646878514
0.5836	0.0193264422782069
0.5837	0.0209622639068678
0.5838	0.0227154654545905
0.5839	0.0245924659287636
0.584	0.0265998580743936
0.5841	0.028744397425858
0.5842	0.031032989744857
0.5843	0.0334726767974712
0.5844	0.0360706204316157
0.5845	0.0388340849256863
0.5846	0.0417704175896014
0.5847	0.0448870276107956
0.5848	0.0481913631499838
0.5849	0.0516908867047458
0.585	0.0553930487728229
0.5851	0.0593052598617029
0.5852	0.0634348609064676
0.5853	0.0677890921734974
0.5854	0.0723750607440508
0.5855	0.0771997066880804
0.5856	0.0822697680553547
0.5857	0.0875917448274727
0.5858	0.0931718619909653
0.5859	0.0990160319073427
0.586	0.105129816171942
0.5861	0.111518387167727
0.5862	0.118186489534405
0.5863	0.125138401785751
0.5864	0.13237789831954
0.5865	0.139908212074457
0.5866	0.147731998096531
0.5867	0.155851298284267
0.5868	0.164267507585788
0.5869	0.17298134192396
0.587	0.181992808124966
0.5871	0.191301176123973
0.5872	0.200904953716035
0.5873	0.210801864113448
0.5874	0.220988826560273
0.5875	0.231461940242447
0.5876	0.242216471716323
0.5877	0.25324684606066
0.5878	0.264546641937181
0.5879	0.276108590721252
0.588	0.287924579840215
0.5881	0.299985660429092
0.5882	0.312282059384893
0.5883	0.324803195870081
0.5884	0.337537702283446
0.5885	0.350473449683919
0.5886	0.363597577618611
0.5887	0.376896528271941
0.5888	0.390356084817982
0.5889	0.403961413823767
0.589	0.417697111517082
0.5891	0.431547253699316
0.5892	0.445495449052023
0.5893	0.459524895555227
0.5894	0.473618439707574
0.5895	0.487758638211741
0.5896	0.501927821765366
0.5897	0.516108160576421
0.5898	0.530281731204997
0.5899	0.54443058431822
0.59	0.558536812934934
0.5901	0.572582620729105
0.5902	0.586550389957488
0.5903	0.600422748578085
0.5904	0.614182636129289
0.5905	0.627813367948569
0.5906	0.641298697321284
0.5907	0.654622875165715
0.5908	0.667770706879775
0.5909	0.680727605997524
0.591	0.6934796443291
0.5911	0.706013598286414
0.5912	0.718316991128172
0.5913	0.730378130890792
0.5914	0.742186143807664
0.5915	0.753731003055316
0.5916	0.765003552703454
0.5917	0.775995526784121
0.5918	0.786699563434558
0.5919	0.797109214106512
0.592	0.807218947873882
0.5921	0.817024150907478
0.5922	0.826521121222067
0.5923	0.835707058835612
0.5924	0.844580051512934
0.5925	0.853139056296776
0.5926	0.861383877056879
0.5927	0.869315138312925
0.5928	0.876934255609384
0.5929	0.884243402739303
0.593	0.891245476129974
0.5931	0.897944056715867
0.5932	0.904343369633476
0.5933	0.910448242078443
0.5934	0.916264059667902
0.5935	0.921796721650365
0.5936	0.927052595301387
0.5937	0.932038469836829
0.5938	0.936761510165659
0.5939	0.94122921079231
0.594	0.94544935016394
0.5941	0.949429945741522
0.5942	0.953179210055088
0.5943	0.956705507983609
0.5944	0.960017315478463
0.5945	0.963123179927395
0.5946	0.966031682332672
0.5947	0.968751401453713
0.5948	0.971290880040851
0.5949	0.973658593263272
0.595	0.975862919411012
0.5951	0.977912112928121
0.5952	0.979814279812317
0.5953	0.981577355395371
0.5954	0.983209084498773
0.5955	0.98471700394053
0.5956	0.986108427351918
0.5957	0.987390432247203
0.5958	0.988569849275316
0.5959	0.98965325356986
0.596	0.990646958103029
0.5961	0.991557008939705
0.5962	0.992389182280409
0.5963	0.993148983175781
0.5964	0.993841645790717
0.5965	0.994472135093358
0.5966	0.995045149842461
0.5967	0.995565126746444
0.5968	0.996036245668258
0.5969	0.99646243575232
0.597	0.996847382352712
0.5971	0.997194534645811
0.5972	0.997507113815124
0.5973	0.997788121701489
0.5974	0.998040349817625
0.5975	0.998266388632315
0.5976	0.998468637036133
0.5977	0.998649311907452
0.5978	0.998810457704432
0.5979	0.998953956015704
0.598	0.999081535009417
0.5981	0.999194778727195
0.5982	0.999295136176193
0.5983	0.999383930178939
0.5984	0.999462365946792
0.5985	0.999531539348712
0.5986	0.999592444852561
0.5987	0.999645983121288
0.5988	0.999692968251111
0.5989	0.999734134643155
0.599	0.999770143503982
0.5991	0.999801588973987
0.5992	0.999829003885796
0.5993	0.999852865157593
0.5994	0.999873598828686
0.5995	0.999891584746698
0.5996	0.999907160917456
0.5997	0.999920627530088
0.5998	0.999932250670917
0.5999	0.9999422657406
0.6	0.999950880589563
0.6001	0.999958278387143
0.6002	0.999964620240047
0.6003	0.999970047575732
0.6004	0.999974684306185
0.6005	0.999978638787281
0.6006	0.99998200558854
0.6007	0.999984867087613
0.6008	0.999987294903293
0.6009	0.999989351180226
0.601	0.999991089737866
0.6011	0.999992557095531
0.6012	0.999993793384723
0.6013	0.999994833159187
0.6014	0.999995706112445
0.6015	0.999996437711909
0.6016	0.999997049757933
0.6017	0.999997560875564
0.6018	0.999997986946074
0.6019	0.999998341484795
0.602	0.999998635971163
0.6021	0.999998880136371
0.6022	0.999999082213497
0.6023	0.999999249154509
0.6024	0.999999386818121
0.6025	0.999999500132028
0.6026	0.999999593232719
0.6027	0.999999669585689
0.6028	0.999999732088562
0.6029	0.99999978315937
0.603	0.999999824811945
0.6031	0.999999858720168
0.6032	0.999999886272598
0.6033	0.999999908618821
0.6034	0.999999926708688
0.6035	0.999999941325453
0.6036	0.999999953113704
0.6037	0.999999962602857
0.6038	0.999999970226859
0.6039	0.999999976340694
0.604	0.999999981234166
0.6041	0.999999985143393
0.6042	0.999999988260362
0.6043	0.999999990740864
0.6044	0.999999992711062
0.6045	0.999999994272917
0.6046	0.999999995508665
0.6047	0.999999996484496
0.6048	0.999999997253578
0.6049	0.999999997858531
0.605	0.999999998333449
0.6051	0.999999998705551
0.6052	0.999999998996521
0.6053	0.9999999992236
0.6054	0.999999999400465
0.6055	0.999999999537946
0.6056	0.999999999644601
0.6057	0.999999999727175
0.6058	0.999999999790978
0.6059	0.999999999840177
0.606	0.999999999878039
0.6061	0.999999999907117
0.6062	0.999999999929404
0.6063	0.999999999946451
0.6064	0.999999999959463
0.6065	0.999999999969375
0.6066	0.999999999976911
0.6067	0.999999999982628
0.6068	0.999999999986955
0.6069	0.999999999990225
0.607	0.99999999999269
0.6071	0.999999999994545
0.6072	0.999999999995938
0.6073	0.999999999996981
0.6074	0.999999999997761
0.6075	0.999999999998343
0.6076	0.999999999998776
0.6077	0.999999999999098
0.6078	0.999999999999337
0.6079	0.999999999999513
0.608	0.999999999999644
0.6081	0.999999999999739
0.6082	0.99999999999981
0.6083	0.999999999999862
0.6084	0.9999999999999
0.6085	0.999999999999927
0.6086	0.999999999999947
0.6087	0.999999999999962
0.6088	0.999999999999973
0.6089	0.99999999999998
0.609	0.999999999999986
0.6091	0.99999999999999
0.6092	0.999999999999993
0.6093	0.999999999999995
0.6094	0.999999999999996
0.6095	0.999999999999997
0.6096	0.999999999999998
0.6097	0.999999999999999
0.6197	1
0.6297	1
0.6397	1
0.6497	1
0.6597	1
0.6697	1
0.6797	1
0.6897	1
0.6997	1
0.7097	1
0.7197	1
0.7297	1
0.7397	1
0.7497	1
0.7597	1
0.7697	1
0.7797	1
0.7897	1
0.7997	1
0.8097	1
0.8197	1
0.8297	1
0.8397	1
0.8497	1
0.8597	1
0.8697	1
0.8797	1
0.8897	1
0.8997	1
0.9097	1
0.9197	1
0.9297	1
0.9397	1
0.9497	1
0.9597	1
0.9697	1
0.9797	1
0.9897	1
0.9997	1
0.9999	1


==> results/BSside_TS_q2_badiu_theory.dat <==
0.0001	1
0.0101	1
0.0201	1
0.0301	1
0.0401	1
0.0501	1
0.0601	1
0.0701	1
0.0801	1
0.0901	1
0.1001	1
0.1101	1
0.1201	1
0.1301	1
0.1401	1
0.1501	1
0.1601	1
0.1701	1
0.1801	1
0.1901	1
0.2001	1
0.2101	1
0.2201	1
0.2301	1
0.2401	1
0.2501	1
0.2601	1
0.2701	1
0.2801	1
0.2901	1
0.3001	1
0.3101	1
0.3201	1
0.3301	1
0.3401	1
0.3501	1
0.3601	1
0.3701	1
0.3801	1
0.3901	1
0.4001	1
0.4101	1
0.4201	1
0.4301	1e-07
0.4401	1e-07
0.4501	1e-07
0.4601	1e-07
0.4701	1e-07
0.4801	1e-07
0.4901	1e-07
0.5001	1e-07
0.5101	1e-07
0.5201	1e-07
0.5301	1e-07
0.5401	1e-07
0.5501	1e-07
0.5601	1e-07
0.5645	1e-07
0.5646	1.03974721329266e-06
0.5647	1.20794642657231e-06
0.5648	1.40228239636233e-06
0.5649	1.62663611616717e-06
0.565	1.88543549654832e-06
0.5651	2.18372782647898e-06
0.5652	2.52726113812535e-06
0.5653	2.92257546782935e-06
0.5654	3.37710510266425e-06
0.5655	3.89929300601776e-06
0.5656	4.49871872758993e-06
0.5657	5.18624122323138e-06
0.5658	5.97415813853584e-06
0.5659	6.8763832472206e-06
0.566	7.90864388131898e-06
0.5661	9.08870034520355e-06
0.5662	1.04365894695062e-05
0.5663	1.1974894634159e-05
0.5664	1.37290447719202e-05
0.5665	1.57276450546829e-05
0.5666	1.80028421643267e-05
0.5667	2.05907272573852e-05
0.5668	2.35317799478005e-05
0.5669	2.68713568538277e-05
0.567	3.06602284826961e-05
0.5671	3.49551684589572e-05
0.5672	3.98195993381426e-05
0.5673	4.5324299484806e-05
0.5674	5.15481757315292e-05
0.5675	5.85791067709448e-05
0.5676	6.65148624637157e-05
0.5677	7.54641044693331e-05
0.5678	8.55474738203314e-05
0.5679	9.68987712609564e-05
0.568	0.000109666236354524
0.5681	0.000124013931526307
0.5682	0.000140123237345234
0.5683	0.00015819446545503
0.5684	0.000178448595636786
0.5685	0.000201129143516368
0.5686	0.000226504165414754
0.5687	0.000254868406772322
0.5688	0.000286545600451952
0.5689	0.000321890921034306
0.569	0.000361293600956125
0.5691	0.00040517971399909
0.5692	0.000454015131208771
0.5693	0.000508308653801776
0.5694	0.000568615326995777
0.5695	0.00063553993796774
0.5696	0.000709740700302393
0.5697	0.00079193312632445
0.5698	0.000882894087619576
0.5699	0.000983466062819544
0.57	0.00109456157036582
0.5701	0.00121716778246031
0.5702	0.00135235131475752
0.5703	0.0015012631845578
0.5704	0.00166514392830976
0.5705	0.00184532886713451
0.5706	0.00204325350684224
0.5707	0.00226045905652545
0.5708	0.00249859804728667
0.5709	0.00275944003001133
0.571	0.00304487732831533
0.5711	0.00335693081992011
0.5712	0.00369775571672705
0.5713	0.00406964731081709
0.5714	0.00447504665047658
0.5715	0.00491654610722457
0.5716	0.00539689479162968
0.5717	0.0059190037726033
0.5718	0.0064859510517197
0.5719	0.0071009862411376
0.572	0.00776753489077787
0.5721	0.00848920240766997
0.5722	0.00926977750784953
0.5723	0.01011323513884
0.5724	0.011023738808741
0.5725	0.0120056422562262
0.5726	0.0130634903944134
0.5727	0.0142020194606167
0.5728	0.0154261563035801
0.5729	0.0167410167397786
0.573	0.0181519029109924
0.5731	0.0196642995765765
0.5732	0.0212838692756232
0.5733	0.0230164462967842
0.5734	0.0248680293966628
0.5735	0.0268447732117109
0.5736	0.0289529783131982
0.5737	0.0311990798604033
0.5738	0.0335896348133808
0.5739	0.036131307673799
0.574	0.0388308547302005
0.5741	0.041695106792669
0.5742	0.0447309504114077
0.5743	0.0479453075837167
0.5744	0.051345113964868
0.5745	0.0549372956097468
0.5746	0.0587287442842211
0.5747	0.0627262913977816
0.5748	0.0669366806219147
0.5749	0.0713665392720608
0.575	0.0760223485445548
0.5751	0.0809104127135094
0.5752	0.0860368274063937
0.5753	0.0914074470904998
0.5754	0.0970278519158103
0.5755	0.102903314072569
0.5756	0.109038763834255
0.5757	0.115438755468206
0.5758	0.122107433206846
0.5759	0.129048497482426
0.576	0.136265171636518
0.5761	0.143760169323039
0.5762	0.151535662829525
0.5763	0.159593252545365
0.5764	0.167933937808809
0.5765	0.176558089365178
0.5766	0.185465423667668
0.5767	0.194654979249381
0.5768	0.204125095390007
0.5769	0.213873393293583
0.577	0.223896759984699
0.5771	0.234191335119061
0.5772	0.244752500891153
0.5773	0.255574875206342
0.5774	0.266652308267278
0.5775	0.277977882705542
0.5776	0.289543917367991
0.5777	0.301341974845319
0.5778	0.313362872805604
0.5779	0.325596699170621
0.578	0.338032831146103
0.5781	0.350659958089884
0.5782	0.363466108173798
0.5783	0.376438678766848
0.5784	0.389564470438733
0.5785	0.402829724454525
0.5786	0.416220163603345
0.5787	0.429721036176547
0.5788	0.443317162885034
0.5789	0.456992986480053
0.579	0.470732623818389
0.5791	0.484519920091547
0.5792	0.498338504918431
0.5793	0.512171849983832
0.5794	0.526003327890205
0.5795	0.539816271877525
0.5796	0.553594036056894
0.5797	0.567320055796658
0.5798	0.580977907896141
0.5799	0.594551370181714
0.58	0.608024480162396
0.5801	0.621381592387708
0.5802	0.634607434159366
0.5803	0.647687159259961
0.5804	0.660606399376486
0.5805	0.673351312913812
0.5806	0.685908630913138
0.5807	0.698265699812947
0.5808	0.710410520814281
0.5809	0.722331785638612
0.581	0.734018908494931
0.5811	0.745462054101724
0.5812	0.756652161640513
0.5813	0.767580964548527
0.5814	0.778241006090348
0.5815	0.788625650679694
0.5816	0.798729090954885
0.5817	0.808546350642427
0.5818	0.818073283273665
0.5819	0.827306566848931
0.582	0.836243694571826
0.5821	0.844882961802311
0.5822	0.853223449402485
0.5823	0.861265003670925
0.5824	0.869008213082308
0.5825	0.876454382066713
0.5826	0.883605502078641
0.5827	0.890464220218754
0.5828	0.897033805681359
0.5829	0.903318114308546
0.583	0.909321551536603
0.5831	0.915049034022624
0.5832	0.920505950239029
0.5833	0.925698120320736
0.5834	0.930631755444638
0.5835	0.935313417013607
0.5836	0.939749975907568
0.5837	0.94394857205301
0.5838	0.947916574548757
0.5839	0.951661542571414
0.584	0.955191187267792
0.5841	0.958513334824387
0.5842	0.961635890886121
0.5843	0.964566806477884
0.5844	0.967314045563185
0.5845	0.969885554355074
0.5846	0.972289232475024
0.5847	0.974532906036353
0.5848	0.976624302709916
0.5849	0.97857102881156
0.585	0.980380548433204
0.5851	0.982060164622621
0.5852	0.983617002601258
0.5853	0.98505799499453
0.5854	0.986389869035512
0.5855	0.987619135690451
0.5856	0.988752080643385
0.5857	0.989794757067244
0.5858	0.990752980100312
0.5859	0.991632322939554
0.586	0.992438114456445
0.5861	0.993175438236175
0.5862	0.993849132937622
0.5863	0.994463793869212
0.5864	0.995023775674523
0.5865	0.995533196021374
0.5866	0.995995940188912
0.5867	0.99641566644889
0.5868	0.996795812139808
0.5869	0.997139600335742
0.587	0.997450047015504
0.5871	0.997729968642066
0.5872	0.997981990066951
0.5873	0.998208552679382
0.5874	0.998411922725372
0.5875	0.998594199727483
0.5876	0.998757324941666
0.5877	0.998903089793324
0.5878	0.999033144240438
0.5879	0.999149005017239
0.588	0.999252063717423
0.5881	0.999343594681213
0.5882	0.999424762655765
0.5883	0.999496630203238
0.5884	0.99956016483552
0.5885	0.999616245858915
0.5886	0.999665670916128
0.5887	0.999709162216622
0.5888	0.999747372449788
0.5889	0.999780890378492
0.589	0.99981024611327
0.5891	0.999835916069958
0.5892	0.999858327615631
0.5893	0.999877863409623
0.5894	0.99989486544797
0.5895	0.999909638820935
0.5896	0.999922455194343
0.5897	0.999933556026333
0.5898	0.99994315553172
0.5899	0.999951443406675
0.59	0.999958587326642
0.5901	0.999964735230594
0.5902	0.99997001740468
0.5903	0.999974548378196
0.5904	0.999978428644593
0.5905	0.999981746219906
0.5906	0.999984578050599
0.5907	0.99998699128238
0.5908	0.999989044401046
0.5909	0.999990788255883
0.591	0.999992266975612
0.5911	0.999993518786289
0.5912	0.999994576739995
0.5913	0.999995469362609
0.5914	0.999996221228326
0.5915	0.999996853468116
0.5916	0.999997384218685
0.5917	0.999997829018061
0.5918	0.999998201153366
0.5919	0.999998511965901
0.592	0.999998771118195
0.5921	0.999998986827263
0.5922	0.999999166067902
0.5923	0.999999314749499
0.5924	0.999999437869474
0.5925	0.999999539646156
0.5926	0.999999623633613
0.5927	0.999999692820667
0.5928	0.999999749716099
0.5929	0.999999796421811
0.593	0.999999834695515
0.5931	0.999999866004342
0.5932	0.999999891570573
0.5933	0.999999912410593
0.5934	0.99999992936798
0.5935	0.999999943141561
0.5936	0.999999954309162
0.5937	0.99999996334765
0.5938	0.999999970649826
0.5939	0.999999976538634
0.594	0.999999981279076
0.5941	0.999999985088193
0.5942	0.999999988143408
0.5943	0.999999990589478
0.5944	0.999999992544284
0.5945	0.999999994103634
0.5946	0.999999995345248
0.5947	0.999999996332051
0.5948	0.999999997114891
0.5949	0.999999997734777
0.595	0.999999998224719
0.5951	0.999999998611237
0.5952	0.999999998915595
0.5953	0.999999999154808
0.5954	0.999999999342468
0.5955	0.999999999489409
0.5956	0.999999999604248
0.5957	0.99999999969383
0.5958	0.999999999763577
0.5959	0.999999999817777
0.596	0.999999999859816
0.5961	0.99999999989236
0.5962	0.999999999917505
0.5963	0.999999999936896
0.5964	0.99999999995182
0.5965	0.999999999963286
0.5966	0.999999999972076
0.5967	0.999999999978803
0.5968	0.99999999998394
0.5969	0.999999999987855
0.597	0.999999999990834
0.5971	0.999999999993096
0.5972	0.999999999994809
0.5973	0.999999999996105
0.5974	0.999999999997084
0.5975	0.99999999999782
0.5976	0.999999999998374
0.5977	0.99999999999879
0.5978	0.999999999999101
0.5979	0.999999999999333
0.598	0.999999999999507
0.5981	0.999999999999636
0.5982	0.999999999999731
0.5983	0.999999999999802
0.5984	0.999999999999855
0.5985	0.999999999999894
0.5986	0.999999999999922
0.5987	0.999999999999943
0.5988	0.999999999999959
0.5989	0.99999999999997
0.599	0.999999999999978
0.5991	0.999999999999984
0.5992	0.999999999999989
0.5993	0.999999999999992
0.5994	0.999999999999994
0.5995	0.999999999999996
0.5996	0.999999999999997
0.5997	0.999999999999998
0.5998	0.999999999999998
0.5999	0.999999999999999
0.6099	1
0.6199	1
0.6299	1
0.6399	1
0.6499	1
0.6599	1
0.6699	1
0.6799	1
0.6899	1
0.6999	1
0.7099	1
0.7199	1
0.7299	1
0.7399	1
0.7499	1
0.7599	1
0.7699	1
0.7799	1
0.7899	1
0.7999	1
0.8099	1
0.8199	1
0.8299	1
0.8399	1
0.8499	1
0.8599	1
0.8699	1
0.8799	1
0.8899	1
0.8999	1
0.9099	1
0.9199	1
0.9299	1
0.9399	1
0.9499	1
0.9599	1
0.9699	1
0.9799	1
0.9899	1
0.9999	1


==> results/BSside_TS_q2_proposed_theory.dat <==
0.0001	1
0.0101	1
0.0201	1
0.0301	1
0.0401	1
0.0501	1
0.0601	1
0.0701	1
0.0801	1
0.0901	1
0.1001	1
0.1101	1
0.1201	1
0.1301	1
0.1401	1
0.1501	1
0.1601	1
0.1701	1
0.1801	1
0.1901	1
0.2001	1
0.2101	1
0.2201	1
0.2301	1
0.2401	1
0.2501	1
0.2601	1
0.2701	1
0.2801	1
0.2901	1
0.3001	1
0.3101	1
0.3201	1
0.3301	1
0.3401	1
0.3501	1
0.3601	1
0.3701	1
0.3801	1
0.3901	1
0.4001	1
0.4101	1
0.4201	1
0.4301	1e-07
0.4401	1e-07
0.4501	1e-07
0.4601	1e-07
0.4701	1e-07
0.4801	1e-07
0.4901	1e-07
0.5001	1e-07
0.5101	1e-07
0.5201	1e-07
0.5301	1e-07
0.5401	1e-07
0.5501	1e-07
0.5601	1e-07
0.5701	1e-07
0.5785	1e-07
0.5786	1.13277002146454e-06
0.5787	1.33767579495126e-06
0.5788	1.57813638025256e-06
0.5789	1.86003762129322e-06
0.579	2.19018829138047e-06
0.5791	2.57645582447964e-06
0.5792	3.0279204981956e-06
0.5793	3.55505033369893e-06
0.5794	4.16989921839132e-06
0.5795	4.88633101760355e-06
0.5796	5.72027272292279e-06
0.5797	6.68999998754736e-06
0.5798	7.81645872398467e-06
0.5799	9.12362678689928e-06
0.58	1.06389201342162e-05
0.5801	1.23936482526975e-05
0.5802	1.44235240499236e-05
0.5803	1.67692338522951e-05
0.5804	1.94770736074503e-05
0.5805	2.2599657867941e-05
0.5806	2.61967086293238e-05
0.5807	3.03359316077258e-05
0.5808	3.50939880662535e-05
0.5809	4.05575708330046e-05
0.581	4.68245936915139e-05
0.5811	5.40055038618701e-05
0.5812	6.2224727822222e-05
0.5813	7.16222612382387e-05
0.5814	8.23554142656742e-05
0.5815	9.4600723958465e-05
0.5816	0.000108556045943567
0.5817	0.000124442837901811
0.5818	0.000142508647710265
0.5819	0.000163029819342856
0.582	0.000186314429778816
0.5821	0.00021270547021567
0.5822	0.000242584284812908
0.5823	0.000276374279981729
0.5824	0.000314544916873055
0.5825	0.000357615999176954
0.5826	0.000406162267615727
0.5827	0.000460818311569366
0.5828	0.000522283807094577
0.5829	0.000591329089171237
0.583	0.000668801064309041
0.5831	0.000755629467655503
0.5832	0.000852833466448731
0.5833	0.000961528609032615
0.5834	0.00108293411568822
0.5835	0.00121838050422153
0.5836	0.00136931753956582
0.5837	0.00153732249261869
0.5838	0.00172410868910793
0.5839	0.00193153432450153
0.584	0.0021616115158283
0.5841	0.00241651555576971
0.5842	0.00269859432855481
0.5843	0.00301037784104857
0.5844	0.00335458781599321
0.5845	0.00373414728770712
0.5846	0.00415219013368579
0.5847	0.00461207046854799
0.5848	0.0051173718196895
0.5849	0.00567191599692812
0.585	0.0062797715613923
0.5851	0.00694526179204318
0.5852	0.00767297204162055
0.5853	0.00846775636751106
0.5854	0.00933474331726467
0.5855	0.0102793407432288
0.5856	0.0113072395162518
0.5857	0.012424416004668
0.5858	0.0136371331820431
0.5859	0.0149519402253721
0.586	0.0163756704650223
0.5861	0.0179154375484176
0.5862	0.0195786296817983
0.5863	0.0213729018181579
0.5864	0.0233061656649283
0.5865	0.0253865773922344
0.5866	0.0276225229315436
0.5867	0.0300226007655587
0.5868	0.0325956021230097
0.5869	0.0353504885069644
0.587	0.0382963665019768
0.5871	0.0414424598243338
0.5872	0.0447980786001527
0.5873	0.0483725858787412
0.5874	0.052175361412676
0.5875	0.0562157627619755
0.5876	0.0605030838067712
0.5877	0.0650465107812837
0.5878	0.0698550759713688
0.5879	0.0749376092476059
0.588	0.080302687636694
0.5881	0.0859585831641238
0.5882	0.0919132092315084
0.5883	0.0981740658215859
0.5884	0.104748183852337
0.5885	0.111642069029103
0.5886	0.118861645568845
0.5887	0.126412200193898
0.5888	0.13429832681313
0.5889	0.14252387232601
0.589	0.151091883999122
0.5891	0.160004558875175
0.5892	0.169263195680823
0.5893	0.178868149701363
0.5894	0.188818791087954
0.5895	0.199113467055038
0.5896	0.209749468413423
0.5897	0.220723000866297
0.5898	0.232029161473183
0.5899	0.243661920658136
0.59	0.255614110106089
0.5901	0.267877416852922
0.5902	0.280442383832395
0.5903	0.293298417096596
0.5904	0.306433799875042
0.5905	0.319835713583878
0.5906	0.333490265839198
0.5907	0.347382525468595
0.5908	0.361496564453584
0.5909	0.375815506673094
0.591	0.390321583254754
0.5911	0.404996194278
0.5912	0.419819976511417
0.5913	0.434772876806069
0.5914	0.449834230709912
0.5915	0.464982845813302
0.5916	0.480197089285837
0.5917	0.495454979018925
0.5918	0.510734277748389
0.5919	0.526012589496216
0.592	0.541267457643275
0.5921	0.556476463922789
0.5922	0.571617327610139
0.5923	0.586668004177994
0.5924	0.601606782685777
0.5925	0.616412381181151
0.5926	0.63106403940652
0.5927	0.645541608126839
0.5928	0.659825634425154
0.5929	0.673897442349275
0.593	0.687739208336559
0.5931	0.701334030892756
0.5932	0.714665994055686
0.5933	0.727720224233385
0.5934	0.740482940069344
0.5935	0.752941495053839
0.5936	0.76508441266804
0.5937	0.776901413918085
0.5938	0.788383437186056
0.5939	0.799522650395324
0.594	0.810312455556333
0.5941	0.82074748582634
0.5942	0.830823595280765
0.5943	0.840537841655084
0.5944	0.849888462372681
0.5945	0.858874844226875
0.5946	0.867497487132104
0.5947	0.875757962400732
0.5948	0.883658866037548
0.5949	0.891203767573118
0.595	0.898397154980197
0.5951	0.905244376233423
0.5952	0.91175157808276
0.5953	0.917925642614283
0.5954	0.923774122169501
0.5955	0.929305173185461
0.5956	0.934527489503911
0.5957	0.939450235678121
0.5958	0.944082980781907
0.5959	0.948435633196761
0.596	0.952518376821031
0.5961	0.956341609109518
0.5962	0.959915881314034
0.5963	0.963251841255633
0.5964	0.966360178917691
0.5965	0.969251575107058
0.5966	0.971936653387995
0.5967	0.974425935451484
0.5968	0.976729800041111
0.5969	0.978858445516513
0.597	0.980821856096941
0.5971	0.982629771790871
0.5972	0.984291661983521
0.5973	0.985816702622437
0.5974	0.987213756912611
0.5975	0.988491359406757
0.5976	0.989657703353642
0.5977	0.990720631147811
0.5978	0.991687627707583
0.5979	0.992565816594916
0.598	0.993361958680447
0.5981	0.994082453149698
0.5982	0.994733340641904
0.5983	0.995320308311004
0.5984	0.995848696598848
0.5985	0.996323507513412
0.5986	0.99674941420957
0.5987	0.997130771676424
0.5988	0.997471628343269
0.5989	0.997775738425533
0.599	0.998046574842443
0.5991	0.998287342549333
0.5992	0.99850099213933
0.5993	0.998690233581364
0.5994	0.998857549973861
0.5995	0.999005211205963
0.5996	0.999135287430428
0.5997	0.999249662264474
0.5998	0.999350045646502
0.5999	0.99943798628785
0.6	0.999514883669363
0.6001	0.999581999542541
0.6002	0.999640468904316
0.6003	0.999691310423081
0.6004	0.999735436301365
0.6005	0.999773661567596
0.6006	0.999806712795673
0.6007	0.999835236256557
0.6008	0.999859805510911
0.6009	0.999880928455892
0.601	0.999899053842643
0.6011	0.999914577283825
0.6012	0.999927846772768
0.6013	0.999939167737518
0.6014	0.999948807654273
0.6015	0.999957000245488
0.6016	0.999963949288318
0.6017	0.999969832059147
0.6018	0.999974802439691
0.6019	0.999978993709726
0.602	0.999982521050763
0.6021	0.999985483784165
0.6022	0.99998796736621
0.6023	0.999990045161497
0.6024	0.99999178001495
0.6025	0.999993225641459
0.6026	0.999994427850952
0.6027	0.999995425625464
0.6028	0.999996252063537
0.6029	0.999996935206081
0.603	0.999997498756653
0.6031	0.999997962707993
0.6032	0.999998343885594
0.6033	0.999998656418053
0.6034	0.99999891214301
0.6035	0.999999120956582
0.6036	0.9999992911134
0.6037	0.999999429483543
0.6038	0.999999541772024
0.6039	0.99999963270579
0.604	0.999999706192645
0.6041	0.999999765455969
0.6042	0.999999813148632
0.6043	0.999999851449065
0.6044	0.999999882142089
0.6045	0.99999990668674
0.6046	0.999999926273047
0.6047	0.999999941869437
0.6048	0.999999954262217
0.6049	0.999999964088375
0.605	0.999999971862768
0.6051	0.999999978000588
0.6052	0.999999982835896
0.6053	0.999999986636857
0.6054	0.999999989618252
0.6055	0.999999991951709
0.6056	0.999999993774055
0.6057	0.999999995194127
0.6058	0.999999996298297
0.6059	0.999999997154948
0.606	0.999999997818099
0.6061	0.99999999833032
0.6062	0.999999998725084
0.6063	0.999999999028647
0.6064	0.999999999261558
0.6065	0.999999999439859
0.6066	0.999999999576049
0.6067	0.999999999679838
0.6068	0.999999999758757
0.6069	0.999999999818628
0.607	0.999999999863947
0.6071	0.999999999898171
0.6072	0.999999999923958
0.6073	0.999999999943343
0.6074	0.999999999957882
0.6075	0.999999999968762
0.6076	0.999999999976884
0.6077	0.999999999982933
0.6078	0.999999999987429
0.6079	0.999999999990761
0.608	0.999999999993226
0.6081	0.999999999995045
0.6082	0.999999999996384
0.6083	0.999999999997367
0.6084	0.999999999998087
0.6085	0.999999999998614
0.6086	0.999999999998998
0.6087	0.999999999999277
0.6088	0.99999999999948
0.6089	0.999999999999627
0.609	0.999999999999733
0.6091	0.999999999999809
0.6092	0.999999999999864
0.6093	0.999999999999903
0.6094	0.999999999999931
0.6095	0.999999999999951
0.6096	0.999999999999966
0.6097	0.999999999999976
0.6098	0.999999999999983
0.6099	0.999999999999988
0.61	0.999999999999992
0.6101	0.999999999999994
0.6102	0.999999999999996
0.6103	0.999999999999997
0.6104	0.999999999999998
0.6105	0.999999999999999
0.6205	1
0.6305	1
0.6405	1
0.6505	1
0.6605	1
0.6705	1
0.6805	1
0.6905	1
0.7005	1
0.7105	1
0.7205	1
0.7305	1
0.7405	1
0.7505	1
0.7605	1
0.7705	1
0.7805	1
0.7905	1
0.8005	1
0.8105	1
0.8205	1
0.8305	1
0.8405	1
0.8505	1
0.8605	1
0.8705	1
0.8805	1
0.8905	1
0.9005	1
0.9105	1
0.9205	1
0.9305	1
0.9405	1
0.9505	1
0.9605	1
0.9705	1
0.9805	1
0.9905	1
0.9999	1


==> results/EE_BS_ES_q1_badiu_smooth.dat <==
150	0
151	0
152	0
153	0
154	0
155	0
156	0
157	0
158	0
159	0
160	0
161	0
162	0
163	0
164	0
165	0
166	0
167	0
168	0
169	0
170	0
171	0
172	0
173	7.61208946271271e-17
174	2.05505236104712e-15
175	3.05181744564062e-14
176	5.89782512819262e-14
177	4.05636643624647e-13
178	3.97493840376874e-12
179	3.54220569026016e-11
180	2.74926695496484e-10
181	1.86636255057559e-09
182	1.1169969499191e-08
183	5.93899835714898e-08
184	2.82522373917484e-07
185	1.2103214794838e-06
186	4.69752455654743e-06
187	1.66102996923175e-05
188	5.37867489643825e-05
189	9.09590181912442e-05
190	0.00019743291854325
191	0.000478592438143933
192	0.00116588424657317
193	0.00272720848931422
194	0.00603544527526196
195	0.0125961795219784
196	0.0248136694571778
197	0.0462441765451365
198	0.0818258943145006
199	0.137748808453538
200	0.221277541538658
201	0.340157248183093
202	0.501771771436987
203	0.661621269557632
204	0.868698014088947
205	1.12568743758044
206	1.4317203387952
207	1.78190703315778
208	2.1674091728559
209	2.57608590545015
210	2.99363910362802
211	3.40508157564867
212	3.8467919365269
213	4.2614774981972
214	4.63808657731289
215	4.96898739770905
216	5.24151307605282
217	5.4670155029209
218	5.64736891553556
219	5.78682110824979
220	5.89108389468905
221	5.9664661130629
222	6.0191644873763
223	6.0547700862127
224	6.07799499039173
225	6.10135952861895
226	6.11602267456208
227	6.12484450368519
228	6.12987974832545
229	6.13254235214592
230	6.13376254356566
231	6.13414066972579
232	6.134039573708
233	6.13367403555809
234	6.13316691891372
235	6.13258622602158
236	6.13196841185091
237	6.13133242355538
238	6.1306878169918
239	6.13004335190871
240	6.12939494712966
241	6.12874483190021
242	6.12809403821579
243	6.12744303097335
244	6.12679201427189
245	6.12614107528379
246	6.12549025032586
247	6.1251647894775
248	6.12483937159572
249	6.12451399850898
250	6.12418867097233


==> results/EE_BS_ES_q1_proposed_smooth.dat <==
150	0
151	0
152	0
153	0
154	0
155	0
156	0
157	0
158	0
159	0
160	0
161	0
162	0
163	0
164	0
165	0
166	0
167	0
168	3.57959756827424e-15
169	5.20281066201452e-13
170	4.32694948666813e-11
171	2.17734404233692e-09
172	6.91043788626157e-08
173	1.43601168415474e-06
174	2.02167191039243e-05
175	0.000199013907166238
176	0.000377791965714851
177	0.00158980523736021
178	0.00759351466462182
179	0.0298691739130031
180	0.0933240592003594
181	0.235685930117072
182	0.494200760961927
183	0.885794374754898
184	1.39738359147371
185	1.99538152979388
186	2.64234412594315
187	3.30799721022637
188	3.9663881127907
189	4.58352706384835
190	5.12457963144047
191	5.55017250808485
192	5.8427668466324
193	6.01516454301931
194	6.10108558686412
195	6.1369363898461
196	6.14923206217985
197	6.15244496252403
198	6.15565759050557
199	6.15597657071047
200	6.15552801666036
201	6.15490885423254
202	6.15425778039885
203	6.15360173803688
204	6.15294514045353
205	6.15228860173786
206	6.15163219492339
207	6.15097592744564
208	6.15031979992205
209	6.14966381235877
210	6.14900796471445
211	6.14835225694453
212	6.14769668900428
213	6.14704126084897
214	6.1463859724339
215	6.14573082371439
216	6.14507581464576
217	6.14442094518337
218	6.1437662152826
219	6.14311162489883
220	6.14245717398748
221	6.14180286250397
222	6.14114869040375
223	6.14049465764229
224	6.13984076417508
225	6.13918700995761
226	6.13853339494542
227	6.13787991909405
228	6.13722658235905
229	6.13657338469601
230	6.13592032606053
231	6.13526740640823
232	6.13461462569474
233	6.13396198387572
234	6.13330948090684
235	6.13265711674381
236	6.13200489134233
237	6.13135280465813
238	6.13070085664696
239	6.1300490472646
240	6.12939737646683
241	6.12874584420946
242	6.12809445044832
243	6.12744319513924
244	6.12679207823809
245	6.12614109970076
246	6.12549025948315
247	6.12516479330084
248	6.12483937323245
249	6.12451399926693
250	6.12418867139328


==> results/EE_BS_ES_q2_badiu_smooth.dat <==
150	0
151	0
152	0
153	0
154	0
155	0
156	0
157	0
158	0
159	0
160	0
161	0
162	0
163	0
164	0
165	0
166	0
167	0
168	0
169	0
170	0
171	0
172	0
173	7.47057207931167e-17
174	9.70971968224639e-15
175	1.07389384182904e-12
176	7.2299907802748e-11
177	3.07651173969833e-09
178	8.5630713392301e-08
179	1.68167594770412e-07
180	1.69100117557136e-06
181	2.10816299189934e-05
182	0.000195858331551967
183	0.00133777755731032
184	0.00686960667963023
185	0.027182265155597
186	0.0849875170690579
187	0.142780581929579
188	0.273224937907813
189	0.512659436952443
190	0.880149301338451
191	1.36665567094127
192	1.94088514901654
193	2.56399419456723
194	3.17219093254129
195	3.76890893911827
196	4.37601877488035
197	4.9138384605826
198	5.34349759837256
199	5.64516950806587
200	5.82757407394803
201	5.92114865634933
202	5.9613214732438
203	6.00148720150556
204	6.0154996336905
205	6.01899285659462
206	6.0189854968063
207	6.01800771695384
208	6.01680460549104
209	6.01555767806961
210	6.01431127271359
211	6.0130580030966
212	6.01180420585856
213	6.01055080326933
214	6.00929790973996
215	6.00804553720322
216	6.00679368646402
217	6.00554235728679
218	6.00429154935238
219	6.00304126233476
220	6.00179149590897
221	6.00054224974996
222	5.99929352353293
223	5.99804531693332
224	5.99679762962688
225	5.99555046128962
226	5.9943038115978
227	5.99305768022798
228	5.99181206685695
229	5.9905669711618
230	5.98932239281988
231	5.98807833150881
232	5.98683478690646
233	5.985591758691
234	5.98434924654083
235	5.98310725013466
236	5.98186576915142
237	5.98062480327034
238	5.97938435217091
239	5.97814441553287
240	5.97690499303624
241	5.9756660843613
242	5.97442768918861
243	5.97318980719897
244	5.97195243807345
245	5.97071558149341
246	5.96947923714044
247	5.96886089446042
248	5.96824272257562
249	5.96762472140644
250	5.96700689087334


==> results/EE_BS_ES_q2_proposed_smooth.dat <==
150	0
151	0
152	0
153	0
154	0
155	0
156	0
157	0
158	0
159	0
160	0
161	0
162	0
163	0
164	0
165	0
166	0
167	0
168	0
169	0
170	1.12129245933979e-15
171	2.43344300796524e-13
172	4.85516414819028e-13
173	2.81949141370771e-11
174	1.83604365477733e-09
175	7.21674389632713e-08
176	1.7701509690424e-06
177	2.81451291801942e-05
178	0.000300589627974446
179	0.000572976966581803
180	0.00250256228910647
181	0.0121555185335018
182	0.0472526134713561
183	0.142761576927226
184	0.343470722722084
185	0.680692537687998
186	1.15182444947853
187	1.62261160607786
188	2.19404345869382
189	2.82245826101336
190	3.4699029444465
191	4.1015165507231
192	4.67540897892194
193	5.14462449118789
194	5.47718559409683
195	5.6757984504821
196	5.87438979571513
197	5.97219910115833
198	6.01122862593198
199	6.02336507253428
200	6.02574866680364
201	6.02530183457578
202	6.02419199161589
203	6.02308264358771
204	6.02184720893461
205	6.02059247001756
206	6.01933568915334
207	6.01807915656027
208	6.01682312352588
209	6.01556761277998
210	6.01431262589162
211	6.01305816241085
212	6.01180422212562
213	6.01055080471507
214	6.00929790985252
215	6.00804553721127
216	6.0067936864649
217	6.00554235728724
218	6.0042915493524
219	6.00304126233476
220	6.00179149590897
221	6.00054224974996
222	5.99929352353293
223	5.99804531693332
224	5.99679762962688
225	5.99555046128962
226	5.9943038115978
227	5.99305768022798
228	5.99181206685695
229	5.9905669711618
230	5.98932239281988
231	5.98807833150881
232	5.98683478690646
233	5.985591758691
234	5.98434924654083
235	5.98310725013466
236	5.98186576915142
237	5.98062480327034
238	5.97938435217091
239	5.97814441553287
240	5.97690499303624
241	5.9756660843613
242	5.97442768918861
243	5.97318980719897
244	5.97195243807345
245	5.97071558149341
246	5.96947923714044
247	5.96886089446042
248	5.96824272257562
249	5.96762472140644
250	5.96700689087334


==> results/EE_BS_TS_q1_badiu_smooth.dat <==
150	0
151	0
152	0
153	0
154	0
155	0
156	0
157	0
158	0
159	0
160	0
161	0
162	0
163	0
164	0
165	0
166	0
167	0
168	0
169	0
170	0
171	0
172	0
173	0
174	0
175	0
176	0
177	0
178	0
179	0
180	0
181	0
182	0
183	0
184	0
185	0
186	0
187	0
188	0
189	0
190	0
191	0
192	0
193	0
194	0
195	0
196	0
197	0
198	1.21468429362727e-14
199	6.09972249553552e-12
200	1.19894367164443e-09
201	1.02931305493856e-07
202	4.24993181337686e-06
203	9.20566104441035e-05
204	0.001132540039242
205	0.00851690600109582
206	0.0419422379162013
207	0.144400674460613
208	0.370021027788093
209	0.749064240427944
210	1.26601817651826
211	1.87510339811413
212	2.53107671397663
213	3.2047967923092
214	3.87808784777292
215	4.52682221423161
216	5.10678679822964
217	5.56357794046917
218	5.8668830699378
219	6.03220599393475
220	6.10532108533045
221	6.1313917995624
222	6.13869045222383
223	6.14000163693986
224	6.13975595176373
225	6.13917436691799
226	6.1385317449875
227	6.13787972871717
228	6.13722656275458
229	6.13657338287828
230	6.13592032590752
231	6.13526740639645
232	6.1346146256939
233	6.13396198387566
234	6.13330948090684
235	6.13265711674381
236	6.13200489134233
237	6.13135280465813
238	6.13070085664696
239	6.1300490472646
240	6.12939737646683
241	6.12874584420946
242	6.12809445044832
243	6.12744319513924
244	6.12679207823809
245	6.12614109970076
246	6.12549025948315
247	6.12516479330084
248	6.12483937323245
249	6.12451399926693
250	6.12418867139328


==> results/EE_BS_TS_q1_proposed_smooth.dat <==
150	0
151	0
152	0
153	0
154	0
155	0
156	0
157	0
158	0
159	0
160	0
161	0
162	0
163	0
164	0
165	0
166	0
167	0
168	0
169	0
170	0
171	0
172	0
173	0
174	0
175	0
176	0
177	0
178	0
179	0
180	0
181	0
182	0
183	0
184	0
185	0
186	0
187	0
188	0
189	2.2797230641686e-16
190	2.1266328214299e-10
191	3.5096171034089e-06
192	0.00217018981772527
193	0.0902777441721412
194	0.535798180681873
195	1.19726800706427
196	1.88078745661285
197	2.56466506713277
198	3.24847153159695
199	3.93220501702823
200	4.61586202797043
201	5.29728291838994
202	5.89269000049562
203	6.13061128184745
204	6.1525102702846
205	6.1522867480651
206	6.15163219293036
207	6.15097592744905
208	6.15031979992229
209	6.14966381235879
210	6.14900796471446
211	6.14835225694453
212	6.14769668900428
213	6.14704126084897
214	6.1463859724339
215	6.14573082371439
216	6.14507581464576
217	6.14442094518337
218	6.1437662152826
219	6.14311162489883
220	6.14245717398748
221	6.14180286250397
222	6.14114869040375
223	6.14049465764229
224	6.13984076417508
225	6.13918700995761
226	6.13853339494542
227	6.13787991909405
228	6.13722658235905
229	6.13657338469601
230	6.13592032606053
231	6.13526740640823
232	6.13461462569474
233	6.13396198387572
234	6.13330948090684
235	6.13265711674381
236	6.13200489134233
237	6.13135280465813
238	6.13070085664696
239	6.1300490472646
240	6.12939737646683
241	6.12874584420946
242	6.12809445044832
243	6.12744319513924
244	6.12679207823809
245	6.12614109970076
246	6.12549025948315
247	6.12516479330084
248	6.12483937323245
249	6.12451399926693
250	6.12418867139328


==> results/EE_BS_TS_q2_badiu_smooth.dat <==
150	0
151	0
152	0
153	0
154	0
155	0
156	0
157	0
158	0
159	0
160	0
161	0
162	0
163	0
164	0
165	0
166	0
167	0
168	0
169	0
170	0
171	0
172	0
173	0
174	0
175	0
176	0
177	0
178	0
179	0
180	0
181	0
182	0
183	0
184	0
185	0
186	0
187	0
188	0
189	0
190	0
191	0
192	0
193	0
194	0
195	0
196	0
197	0
198	0
199	0
200	3.60665566767058e-12
201	5.66083188498418e-08
202	6.35769123085579e-05
203	0.00730947837724287
204	0.127170008905833
205	0.566693079384245
206	1.20384949360455
207	1.87074293515535
208	2.53870645471709
209	3.20654518251964
210	3.87424470017988
211	4.54174160182739
212	5.20191702790742
213	5.74933878846921
214	5.97695903054234
215	6.00680700821434
216	6.00677909574005
217	6.00554230024635
218	6.00429154927096
219	6.00304126233471
220	6.00179149590897
221	6.00054224974996
222	5.99929352353293
223	5.99804531693332
224	5.99679762962688
225	5.99555046128962
226	5.9943038115978
227	5.99305768022798
228	5.99181206685695
229	5.9905669711618
230	5.98932239281988
231	5.98807833150881
232	5.98683478690646
233	5.985591758691
234	5.98434924654083
235	5.98310725013466
236	5.98186576915142
237	5.98062480327034
238	5.97938435217091
239	5.97814441553287
240	5.97690499303624
241	5.9756660843613
242	5.97442768918861
243	5.97318980719897
244	5.97195243807345
245	5.97071558149341
246	5.96947923714044
247	5.96886089446042
248	5.96824272257562
249	5.96762472140644
250	5.96700689087334


==> results/EE_BS_TS_q2_proposed_smooth.dat <==
150	0
151	0
152	0
153	0
154	0
155	0
156	0
157	0
158	0
159	0
160	0
161	0
162	0
163	0
164	0
165	0
166	0
167	0
168	0
169	0
170	0
171	0
172	0
173	0
174	0
175	0
176	0
177	0
178	0
179	0
180	0
181	0
182	0
183	0
184	0
185	0
186	0
187	0
188	0
189	0
190	0
191	0
192	0
193	0
194	0
195	0
196	0
197	6.39246333753215e-15
198	1.32258616714871e-09
199	9.05862997653495e-06
200	0.00328591276108117
201	0.103215924919971
202	0.5513259702049
203	1.1989121285293
204	1.86702117238196
205	2.53541542230274
206	3.20367218452402
207	3.87178956302352
208	4.53975855896182
209	5.20432048959633
210	5.77209005178378
211	5.99154042845039
212	6.01137559767096
213	6.01054884490868
214	6.00929790753945
215	6.00804553721047
216	6.0067936864649
217	6.00554235728724
218	6.0042915493524
219	6.00304126233476
220	6.00179149590897
221	6.00054224974996
222	5.99929352353293
223	5.99804531693332
224	5.99679762962688
225	5.99555046128962
226	5.9943038115978
227	5.99305768022798
228	5.99181206685695
229	5.9905669711618
230	5.98932239281988
231	5.98807833150881
232	5.98683478690646
233	5.985591758691
234	5.98434924654083
235	5.98310725013466
236	5.98186576915142
237	5.98062480327034
238	5.97938435217091
239	5.97814441553287
240	5.97690499303624
241	5.9756660843613
242	5.97442768918861
243	5.97318980719897
244	5.97195243807345
245	5.97071558149341
246	5.96947923714044
247	5.96886089446042
248	5.96824272257562
249	5.96762472140644
250	5.96700689087334


==> results/EE_UE_ES_q1_badiu_smooth.dat <==
600	6.55181734594188e-16
601	6.5514821631715e-16
602	6.55114702612045e-16
603	6.55081193477822e-16
604	6.5504768891343e-16
605	6.55014188917816e-16
606	6.54980693489929e-16
607	6.54947202628718e-16
608	6.54880198046271e-16
609	6.54813207172275e-16
610	6.54746230002523e-16
611	6.54679266532809e-16
612	6.54612316758933e-16
613	6.54545380676691e-16
614	6.54478458281885e-16
615	6.54411549570316e-16
616	6.54344654537788e-16
617	6.54277773180107e-16
618	6.54210905493081e-16
619	6.54144051472517e-16
620	6.54077211114227e-16
621	6.54010384414024e-16
622	6.53943571367721e-16
623	6.53876771971134e-16
624	6.5380998622008e-16
625	6.53743214110379e-16
626	6.53676455637852e-16
627	6.53609710798322e-16
628	6.53542979587612e-16
629	6.53476262001549e-16
630	6.53409558035961e-16
631	6.53342867686677e-16
632	6.53276190949529e-16
633	6.53209527820348e-16
634	6.5314287829497e-16
635	6.53076242369232e-16
636	6.5300962003897e-16
637	6.52943011300025e-16
638	6.52876416148238e-16
639	6.52809834579452e-16
640	6.52743266589512e-16
641	6.52676712174264e-16
642	6.52610171329557e-16
643	6.5254364405124e-16
644	6.52477130335165e-16
645	6.52410630177185e-16
646	6.52344143573154e-16
647	6.52277670518931e-16
648	6.52211211010373e-16
649	6.52144765043339e-16
650	6.52078332613692e-16
651	6.52011913717294e-16
652	6.51945508350012e-16
653	6.51879116507712e-16
654	6.51812738186261e-16
655	6.51746373381531e-16
656	6.51680022089392e-16
657	6.5161368430572e-16
658	6.51547360026387e-16
659	6.51481049247272e-16
660	6.51414751964253e-16
661	6.51348468173209e-16
662	6.51282197870024e-16
663	6.5121594105058e-16
664	6.51149697710763e-16
665	6.51083467846459e-16
666	6.51017251453557e-16
667	6.50951048527947e-16
668	6.50884859065521e-16
669	6.50818683062173e-16
670	6.50752520513798e-16
671	6.50686371416293e-16
672	6.50620235765556e-16
673	6.50554113557488e-16
674	6.5048800478799e-16
675	6.50421909452966e-16
676	6.50355827548321e-16
677	6.50289759069963e-16
678	6.50223704013799e-16
679	6.5015766237574e-16
680	6.50091634151699e-16
681	6.50025619337587e-16
682	6.49959617929321e-16
683	6.49893629922817e-16
684	6.49827655313995e-16
685	6.49761694098773e-16
686	6.49695746273075e-16
687	6.49629811832823e-16
688	6.49563890773942e-16
689	6.49497983092361e-16
690	6.49432088784005e-16
691	6.49366207844807e-16
692	6.49300340270698e-16
693	6.4923448605761e-16
694	6.4916864520148e-16
695	6.49102817698243e-16
696	6.49037003543839e-16
697	6.48971202734207e-16
698	6.48905415265288e-16
699	6.48839641133027e-16
700	6.48773880333368e-16
701	6.48708132862257e-16
702	6.48642398715644e-16
703	6.48576677889477e-16
704	6.48510970379708e-16
705	6.48445276182291e-16
706	6.48379595293179e-16
707	6.48313927708331e-16
708	6.48248273423703e-16
709	6.48182632435255e-16
710	6.48117004738948e-16
711	6.48051390330747e-16
712	6.47985789206614e-16
713	6.47920201362518e-16
714	6.47854626794424e-16
715	6.47789065498303e-16
716	6.47723517470126e-16
717	6.47657982705866e-16
718	6.47592461201497e-16
719	6.47526952952995e-16
720	6.47461457956338e-16
721	6.47395976207505e-16
722	6.47330507702477e-16
723	6.47265052437237e-16
724	6.47199610407768e-16
725	6.47134181610056e-16
726	6.47068766040089e-16
727	6.47003363693857e-16
728	6.46937974567348e-16
729	6.46872598656557e-16
730	6.46807235957476e-16
731	6.46741886466101e-16
732	6.46676550178429e-16
733	6.4661122709046e-16
734	6.46545917198193e-16
735	6.4648062049763e-16
736	6.46415336984775e-16
737	6.46350066655633e-16
738	6.46284809506212e-16
739	6.46219565532518e-16
740	6.46154334730563e-16
741	6.46089117096358e-16
742	6.46023912625916e-16
743	6.45958721315253e-16
744	6.45893543160385e-16
745	6.45828378157328e-16
746	6.45763226302105e-16
747	6.45698087590735e-16
748	6.45632962019242e-16
749	6.4556784958365e-16
750	6.45502750279985e-16
751	6.45437664104275e-16
752	6.4537259105255e-16
753	6.45307531120839e-16
754	6.45242484305177e-16
755	6.45177450601596e-16
756	6.45112430006133e-16
757	6.45047422514825e-16
758	6.4498242812371e-16
759	6.4491744682883e-16
760	6.44852478626226e-16
761	6.44787523511942e-16
762	6.44722581482024e-16
763	6.44657652532518e-16
764	6.44592736659472e-16
765	6.44527833858937e-16
766	6.44462944126965e-16
767	6.44398067459609e-16
768	6.44333203852923e-16
769	6.44268353302964e-16
770	6.4420351580579e-16
771	6.44138691357461e-16
772	6.44073879954038e-16
773	6.44009081591583e-16
774	6.4394429626616e-16
775	6.43879523973837e-16
776	6.4381476471068e-16
777	6.43750018472759e-16
778	6.43685285256144e-16
779	6.43620565056907e-16
780	6.43555857871122e-16
781	6.43491163694865e-16
782	6.43426482524213e-16
783	6.43361814355244e-16
784	6.43297159184038e-16
785	6.43232517006678e-16
786	6.43167887819246e-16
787	6.43103271617827e-16
788	6.43038668398508e-16
789	6.42974078157377e-16
790	6.42909500890523e-16
791	6.42844936594038e-16
792	6.42780385264014e-16
793	6.42715846896545e-16
794	6.42651321487729e-16
795	6.42586809033661e-16
796	6.42522309530441e-16
797	6.42457822974169e-16
798	6.42393349360948e-16
799	6.42328888686882e-16
800	6.42264440948075e-16
801	6.42200006140635e-16
802	6.42135584260669e-16
803	6.42071175304288e-16
804	6.42006779267604e-16
805	6.41942396146729e-16
806	6.41878025937777e-16
807	6.41813668636867e-16
808	6.41749324240114e-16
809	6.41684992743638e-16
810	6.4162067414356e-16
811	6.41556368436003e-16
812	6.41492075617091e-16
813	6.41427795682949e-16
814	6.41363528629703e-16
815	6.41299274453484e-16
816	6.4123503315042e-16
817	6.41170804716644e-16
818	6.41106589148289e-16
819	6.4104238644149e-16
820	6.40978196592383e-16
821	6.40914019597106e-16
822	6.40849855451799e-16
823	6.40785704152602e-16
824	6.40721565695658e-16
825	6.40657440077112e-16
826	6.40593327293108e-16
827	6.40529227339795e-16
828	6.4046514021332e-16
829	6.40401065909835e-16
830	6.4033700442549e-16
831	6.4027295575644e-16
832	6.40208919898839e-16
833	6.40144896848843e-16
834	6.40080886602612e-16
835	6.40016889156303e-16
836	6.39952904506078e-16
837	6.398889326481e-16
838	6.39824973578533e-16
839	6.39761027293542e-16
840	6.39697093789295e-16
841	6.39633173061961e-16
842	6.39569265107709e-16
843	6.39505369922711e-16
844	6.39441487503141e-16
845	6.39377617845174e-16
846	6.39313760944985e-16
847	6.39249916798753e-16
848	6.39186085402658e-16
849	6.39122266752879e-16
850	6.390584608456e-16
851	6.38994667677005e-16
852	6.38930887243279e-16
853	6.38867119540609e-16
854	6.38803364565183e-16
855	6.38739622313192e-16
856	6.38675892780828e-16
857	6.38612175964283e-16
858	6.38548471859752e-16
859	6.38484780463432e-16
860	6.38421101771519e-16
861	6.38357435780214e-16
862	6.38293782485716e-16
863	6.38230141884229e-16
864	6.38166513971955e-16
865	6.381028987451e-16
866	6.38039296199871e-16
867	6.37975706332476e-16
868	6.37912129139125e-16
869	6.3784856461603e-16
870	6.37785012759402e-16
871	6.37721473565456e-16
872	6.37657947030409e-16
873	6.37594433150477e-16
874	6.37530931921879e-16
875	6.37467443340836e-16
876	6.37403967403569e-16
877	6.37340504106303e-16
878	6.37277053445261e-16
879	6.3721361541667e-16
880	6.37150190016758e-16
881	6.37086777241754e-16
882	6.37023377087889e-16
883	6.36959989551396e-16
884	6.36896614628508e-16
885	6.36833252315461e-16
886	6.36769902608492e-16
887	6.36706565503839e-16
888	6.36643240997741e-16
889	6.36579929086441e-16
890	6.36516629766181e-16
891	6.36453343033205e-16
892	6.36390068883759e-16
893	6.36326807314091e-16
894	6.36263558320449e-16
895	6.36200321899084e-16
896	6.36137098046248e-16
897	6.36073886758193e-16
898	6.36010688031175e-16
899	6.35947501861449e-16
900	6.35884328245275e-16
901	6.3582116717891e-16
902	6.35758018658615e-16
903	6.35694882680654e-16
904	6.35631759241289e-16
905	6.35568648336785e-16
906	6.3550554996341e-16
907	6.35442464117431e-16
908	6.35379390795119e-16
909	6.35316329992744e-16
910	6.35253281706578e-16
911	6.35190245932897e-16
912	6.35127222667975e-16
913	6.35064211908089e-16
914	6.35001213649518e-16
915	6.34938227888543e-16
916	6.34875254621443e-16
917	6.34812293844503e-16
918	6.34749345554007e-16
919	6.34686409746241e-16
920	6.34623486417491e-16
921	6.34560575564048e-16
922	6.344976771822e-16
923	6.3443479126824e-16
924	6.34371917818462e-16
925	6.34309056829159e-16
926	6.34246208296629e-16
927	6.34183372217168e-16
928	6.34120548587076e-16
929	6.34057737402653e-16
930	6.33994938660201e-16
931	6.33932152356025e-16
932	6.33869378486428e-16
933	6.33806617047718e-16
934	6.33743868036201e-16
935	6.33681131448189e-16
936	6.33618407279991e-16
937	6.33555695527919e-16
938	6.33492996188288e-16
939	6.33430309257413e-16
940	6.3336763473161e-16
941	6.33304972607197e-16
942	6.33242322880494e-16
943	6.33179685547822e-16
944	6.33117060605504e-16
945	6.33054448049863e-16
946	6.32991847877225e-16
947	6.7509535185573e-16
948	7.17194702286121e-16
949	8.01447660735177e-16
950	9.27845899466394e-16
951	1.09638109321083e-15
952	1.39133545992893e-15
953	1.85482514061149e-15
954	2.5289538006785e-15
955	3.58221099714928e-15
956	5.26729364334772e-15
957	7.75257488223143e-15
958	1.16275811196457e-14
959	1.74395480641522e-14
960	2.62408934057978e-14
961	3.94626938974558e-14
962	5.92934067190673e-14
963	8.89734545547007e-14
964	1.33383896319366e-13
965	1.99508970565849e-13
966	2.97697815814815e-13
967	4.42967589394985e-13
968	6.5710575234834e-13
969	9.7178085976939e-13
970	1.43224067996793e-12
971	2.10370098572188e-12
972	3.07941387140758e-12
973	4.49217985754479e-12
974	6.53069195378495e-12
975	9.46167304177808e-12
976	1.36734886570316e-11
977	1.97188966497014e-11
978	2.83660995547314e-11
979	4.06912577068571e-11
980	5.81977719550812e-11
981	8.29774050504804e-11
982	1.17930068624869e-10
983	1.67061904143582e-10
984	2.35886734190162e-10
985	3.31966530884672e-10
986	4.65634332984737e-10
987	6.5095906149537e-10
988	9.07481362271348e-10
989	1.26256691856869e-09
990	1.75241326803652e-09
991	2.42585744723695e-09
992	3.34856188763318e-09
993	4.60850996942221e-09
994	6.32316065970659e-09
995	8.64876265959419e-09
996	1.1792422635397e-08
997	1.6027681689543e-08
998	2.17145392252036e-08
999	2.93250960331928e-08
1000	3.94992025654757e-08
1001	5.30940055050772e-08
1002	7.11994382228018e-08
1003	9.52319887595493e-08
1004	1.27025642591401e-07
1005	1.6894838448888e-07
1006	2.24045806229305e-07
1007	2.9622116148731e-07
1008	3.90459220470043e-07
1009	5.13103465200161e-07
1010	6.72197955365587e-07
1011	8.77907251569069e-07
1012	1.14418141838934e-06
1013	1.48797186019676e-06
1014	1.93041530594521e-06
1015	2.49796933512766e-06
1016	3.22363894346927e-06
1017	4.14850301153783e-06
1018	5.32347571498594e-06
1019	6.81143893361309e-06
1020	8.68978155568824e-06
1021	1.10534104019789e-05
1022	1.40183049705921e-05
1023	1.77370393157942e-05
1024	2.23952985345526e-05
1025	2.82121388264882e-05
1026	3.54529878762274e-05
1027	4.44371784331039e-05
1028	5.55494161592806e-05
1029	6.92509499015544e-05
1030	8.60926360183984e-05
1031	0.000106730004309264
1032	0.000131940365340796
1033	0.00016264213945359
1034	0.000200047120857661
1035	0.000245540729411023
1036	0.000300703009670505
1037	0.000367385054572869
1038	0.000447736408652086
1039	0.000544256250069094
1040	0.000659845859223819
1041	0.000797853597855823
1042	0.000962129628117163
1043	0.00115708479800541
1044	0.00138795040655919
1045	0.00166159953055951
1046	0.00198499366442335
1047	0.00236603987674007
1048	0.00281368599133513
1049	0.00333788933365169
1050	0.00394986341753734
1051	0.00466218905454261
1052	0.00548887425024158
1053	0.00644545481991804
1054	0.00754911116673851
1055	0.00882477495976454
1056	0.0102949706136036
1057	0.0119844584671459
1058	0.013920348162387
1059	0.0161320048963179
1060	0.0186503848767568
1061	0.0215097330068305
1062	0.0247468541659645
1063	0.0284011269849083
1064	0.032518554356075
1065	0.0371621032430609
1066	0.0423842097764057
1067	0.0482404390157033
1068	0.0547893963337439
1069	0.0620925783864752
1070	0.0702081856841759
1071	0.0792011479360304
1072	0.0891382917695296
1073	0.100087979352236
1074	0.112165676694664
1075	0.125463799885496
1076	0.140065605030496
1077	0.156055240992442
1078	0.173517179345606
1079	0.192531532623756
1080	0.213163010162404
1081	0.235487638671662
1082	0.259578262580518
1083	0.285601133397391
1084	0.313666657156818
1085	0.343854925081815
1086	0.376240923869389
1087	0.410893670835919
1088	0.447875365475168
1089	0.48719458938307
1090	0.528875220225571
1091	0.57297106781951
1092	0.619697309076128
1093	0.669083547145497
1094	0.721147997448413
1095	0.775896915541682
1096	0.833324133139871
1097	0.893410712606702
1098	0.956027328160797
1099	1.02108261211538
1100	1.08879560871395
1101	1.15914397486417
1102	1.23205081498257
1103	1.30742551033839
1104	1.38516420200606
1105	1.46515042562814
1106	1.54722613278381
1107	1.63104990996482
1108	1.7168780777234
1109	1.80456249381316
1110	1.89393375513077
1111	1.98481411449328
1112	2.07701890146934
1113	2.17035801883535
1114	2.26463749437024
1115	2.35956916365149
1116	2.45519740753188
1117	2.5513122274413
1118	2.64770416003163
1119	2.74416595743687
1120	2.84049422183374
1121	2.93649097303355
1122	3.03204645868638
1123	3.12699295784642
1124	3.22112409193548
1125	3.31425475972186
1126	3.40621078531078
1127	3.4968300075416
1128	3.58596320986894
1129	3.67356619578033
1130	3.75971801118534
1131	3.84399432014399
1132	3.9262797700769
1133	4.00647461052701
1134	4.08449484691944
1135	4.16027222181327
1136	4.23395603032628
1137	4.30565549484997
1138	4.37488638496775
1139	4.44162051972576
1140	4.5058446467674
1141	4.56755974394851
1142	4.62678021123801
1143	4.68387336107693
1144	4.73878568207012
1145	4.79114284071989
1146	4.84099168467597
1147	4.88838926745727
1148	4.93340172738256
1149	4.97628102176309
1150	5.01719185586471
1151	5.05600269547282
1152	5.0925607510481
1153	5.12695777136955
1154	5.15928961797271
1155	5.18975564233853
1156	5.2185468622365
1157	5.24575109838749
1158	5.27111654835062
1159	5.29473248310458
1160	5.31670304633971
1161	5.3371999921255
1162	5.35638730863368
1163	5.374352851775
1164	5.39100448255371
1165	5.40634155264066
1166	5.42046039057887
1167	5.43350929097263
1168	5.44560698472617
1169	5.45682999606033
1170	5.46715077184056
1171	5.476548342614
1172	5.48510214083482
1173	5.49293419913572
1174	5.50012007691199
1175	5.50671981308772
1176	5.51272090657011
1177	5.51811304764295
1178	5.52296003544819
1179	5.52734759042077
1180	5.53132261343223
1181	5.53492829750408
1182	5.53814884672491
1183	5.54099082100353
1184	5.54350595559451
1185	5.54574096273576
1186	5.54772762277911
1187	5.54949473438962
1188	5.55102121399393
1189	5.55232530330082
1190	5.55344457526576
1191	5.55440244719158
1192	5.55521899244267
1193	5.55590804851693
1194	5.55633776536079
1195	5.55670644797157
1196	5.55702356831515
1197	5.55729875999709
1198	5.55754227332171
1199	5.55774857559899
1200	5.55790865429429


==> results/EE_UE_ES_q1_proposed_smooth.dat <==
600	6.55181734594188e-16
601	6.5514821631715e-16
602	6.55114702612045e-16
603	6.55081193477822e-16
604	6.5504768891343e-16
605	6.55014188917816e-16
606	6.54980693489929e-16
607	6.54947202628718e-16
608	6.54880198046271e-16
609	6.54813207172275e-16
610	6.54746230002523e-16
611	6.54679266532809e-16
612	6.54612316758933e-16
613	6.54545380676691e-16
614	6.54478458281885e-16
615	6.54411549570316e-16
616	6.54344654537788e-16
617	6.54277773180107e-16
618	6.54210905493081e-16
619	6.54144051472517e-16
620	6.54077211114227e-16
621	6.54010384414024e-16
622	6.53943571367721e-16
623	6.53876771971134e-16
624	6.5380998622008e-16
625	6.53743214110379e-16
626	6.53676455637852e-16
627	6.53609710798322e-16
628	6.53542979587612e-16
629	6.53476262001549e-16
630	6.53409558035961e-16
631	6.53342867686677e-16
632	6.53276190949529e-16
633	6.53209527820348e-16
634	6.5314287829497e-16
635	6.53076242369232e-16
636	6.5300962003897e-16
637	6.52943011300025e-16
638	6.52876416148238e-16
639	6.52809834579452e-16
640	6.52743266589512e-16
641	6.52676712174264e-16
642	6.52610171329557e-16
643	6.5254364405124e-16
644	6.52477130335165e-16
645	6.52410630177185e-16
646	6.52344143573154e-16
647	6.95731844654285e-16
648	9.5636388405137e-16
649	1.56453200769412e-15
650	3.30210173063864e-15
651	7.77599298537689e-15
652	1.90682625835957e-14
653	4.72527356783848e-14
654	1.16339016805266e-13
655	2.82632972830047e-13
656	6.76010673271902e-13
657	1.59130985522361e-12
658	3.68515041158013e-12
659	8.39534605241867e-12
660	1.8815768359451e-11
661	4.14891644135509e-11
662	9.00138054357733e-11
663	1.94213059357838e-10
664	4.14876077169683e-10
665	8.74564556566042e-10
666	1.81666565206959e-09
667	3.7162649203162e-09
668	7.48493426915082e-09
669	1.48420401652288e-08
670	2.89755666047202e-08
671	5.5696436481962e-08
672	1.0541739749306e-07
673	1.96482096603286e-07
674	3.60660271524971e-07
675	6.56160920333065e-07
676	1.1836348338099e-06
677	2.11058716690977e-06
678	3.71442962747638e-06
679	6.44686136678735e-06
680	1.10309827276216e-05
681	1.86048657545801e-05
682	3.09295017934206e-05
683	5.0683764010752e-05
684	8.18739408383111e-05
685	0.000130389974325527
686	0.000205012472198774
687	0.000320005611966003
688	0.000494610111539706
689	0.000755864447934812
690	0.00114110867193213
691	0.00170101984542179
692	0.0025031805147006
693	0.00363613173105175
694	0.00521381090367453
695	0.00738019555708785
696	0.010313893837609
697	0.014275303962216
698	0.0195934044073382
699	0.0266357937666062
700	0.035836057494223
701	0.0476951120374276
702	0.0627780657604379
703	0.081710663623868
704	0.105168419225011
705	0.133861833597883
706	0.168516906781305
707	0.210528679838083
708	0.260857835343097
709	0.320407833821715
710	0.390012651969758
711	0.470398330763598
712	0.562102233887424
713	0.66545496517377
714	0.780583294370697
715	0.908011825250533
716	1.04879494286346
717	1.20257984888156
718	1.36871331061286
719	1.54625069705382
720	1.73397924334191
721	1.93045466544712
722	2.13337193112592
723	2.34239027153188
724	2.55631554448963
725	2.77303057336674
726	2.99040429505667
727	3.20636651623662
728	3.41897795581375
729	3.62649173912459
730	3.82822182365396
731	4.02186606538149
732	4.20601359791108
733	4.37958327527891
734	4.54183553285787
735	4.69236791173077
736	4.831514213832
737	4.96002228321979
738	5.07649130512035
739	5.18051453809172
740	5.27274773091123
741	5.35402312755845
742	5.42547938662358
743	5.48832942299401
744	5.5435479795781
745	5.59064337606819
746	5.63018954807173
747	5.66324664114602
748	5.69090581497984
749	5.71408757193048
750	5.73358245684017
751	5.74966834946121
752	5.76239965796042
753	5.77244727297734
754	5.78039710087636
755	5.78670921578618
756	5.79176101306864
757	5.79567387707646
758	5.79850479276749
759	5.80052824984576
760	5.80195407921502
761	5.80294277286148
762	5.80361612558141
763	5.80397086343244
764	5.8040677874252
765	5.80398337934036
766	5.80377276677999
767	5.80347551320877
768	5.80311255565136
769	5.802680923966
770	5.80220330310442
771	5.80169522282503
772	5.80116725098547
773	5.80062647586585
774	5.80007215125409
775	5.7995080994564
776	5.79893794119118
777	5.79836401697262
778	5.79778781869422
779	5.7972096599664
780	5.79662984720124
781	5.79604908347662
782	5.79546780105688
783	5.79488626211933
784	5.79430457189225
785	5.79372272954651
786	5.79314084929029
787	5.79255899797103
788	5.79197721419716
789	5.79139551763702
790	5.7908139033249
791	5.79023238681389
792	5.78965097676821
793	5.78906967794491
794	5.78848849291427
795	5.78790742088711
796	5.78732646352828
797	5.78674562175694
798	5.78616489603958
799	5.78558428660136
800	5.78500379335384
801	5.78442341640611
802	5.78384315581163
803	5.78326301157982
804	5.78268298369765
805	5.78210307212642
806	5.78152327684222
807	5.78094359781703
808	5.78036403501922
809	5.77978458841541
810	5.7792052579704
811	5.77862604365004
812	5.77804694541989
813	5.77746796324524
814	5.77688909709133
815	5.77631034692326
816	5.77573171270623
817	5.77515319440541
818	5.77457479198599
819	5.77399650541317
820	5.77341833465213
821	5.77284027966811
822	5.77226234042631
823	5.771684516892
824	5.77110680903041
825	5.77052921680683
826	5.76995174018654
827	5.76937437913482
828	5.768797133617
829	5.7682200035984
830	5.76764298904436
831	5.76706608992022
832	5.76648930619136
833	5.76591263782315
834	5.765336084781
835	5.7647596470303
836	5.76418332453648
837	5.76360711726498
838	5.76303102518124
839	5.76245504825073
840	5.76187918643892
841	5.76130343971131
842	5.7607278080334
843	5.76015229137071
844	5.75957688968876
845	5.75900160295312
846	5.75842643112933
847	5.75785137418297
848	5.75727643207963
849	5.75670160478491
850	5.75612689226442
851	5.75555229448379
852	5.75497781140866
853	5.75440344300469
854	5.75382918923756
855	5.75325505007293
856	5.75268102547651
857	5.75210711541401
858	5.75153331985116
859	5.75095963875369
860	5.75038607208735
861	5.74981261981791
862	5.74923928191115
863	5.74866605833286
864	5.74809294904885
865	5.74751995402493
866	5.74694707322695
867	5.74637430662074
868	5.74580165417217
869	5.74522911584711
870	5.74465669161146
871	5.74408438143111
872	5.74351218527197
873	5.74294010309998
874	5.74236813488108
875	5.74179628058122
876	5.74122454016638
877	5.74065291360254
878	5.74008140085569
879	5.73951000189184
880	5.73893871667702
881	5.73836754517727
882	5.73779648735862
883	5.73722554318716
884	5.73665471262896
885	5.73608399565011
886	5.7355133922167
887	5.73494290229487
888	5.73437252585074
889	5.73380226285046
890	5.73323211326019
891	5.7326620770461
892	5.73209215417436
893	5.73152234461119
894	5.7309526483228
895	5.73038306527541
896	5.72981359543526
897	5.7292442387686
898	5.7286749952417
899	5.72810586482084
900	5.72753684747231
901	5.72696794316242
902	5.72639915185749
903	5.72583047352385
904	5.72526190812784
905	5.72469345563583
906	5.72412511601419
907	5.72355688922931
908	5.72298877524758
909	5.72242077403542
910	5.72185288555926
911	5.72128510978553
912	5.7207174466807
913	5.72014989621121
914	5.71958245834357
915	5.71901513304425
916	5.71844792027976
917	5.71788082001663
918	5.71731383222139
919	5.71674695686058
920	5.71618019390076
921	5.71561354330851
922	5.7150470050504
923	5.71448057909305
924	5.71391426540306
925	5.71334806394707
926	5.71278197469169
927	5.7122159976036
928	5.71165013264946
929	5.71108437979593
930	5.71051873900973
931	5.70995321025754
932	5.70938779350609
933	5.70882248872211
934	5.70825729587235
935	5.70769221492356
936	5.70712724584251
937	5.70656238859599
938	5.70599764315079
939	5.70543300947372
940	5.70486848753162
941	5.70430407729131
942	5.70373977871964
943	5.70317559178348
944	5.7026115164497
945	5.70204755268519
946	5.70148370045686
947	5.70091995973162
948	5.70035633047639
949	5.69979281265813
950	5.69922940624377
951	5.69866611120029
952	5.69810292749468
953	5.69753985509392
954	5.69697689396503
955	5.69641404407501
956	5.69585130539091
957	5.69528867787976
958	5.69472616150864
959	5.6941637562446
960	5.69360146205474
961	5.69303927890616
962	5.69247720676595
963	5.69191524560125
964	5.6913533953792
965	5.69079165606694
966	5.69023002763163
967	5.68966851004046
968	5.68910710326061
969	5.68854580725928
970	5.68798462200368
971	5.68742354746105
972	5.68686258359863
973	5.68630173038366
974	5.68574098778341
975	5.68518035576517
976	5.68461983429622
977	5.68405942334387
978	5.68349912287544
979	5.68293893285826
980	5.68237885325967
981	5.68181888404703
982	5.6812590251877
983	5.68069927664908
984	5.68013963839855
985	5.67958011040352
986	5.67902069263141
987	5.67846138504966
988	5.67790218762572
989	5.67734310032704
990	5.67678412312109
991	5.67622525597536
992	5.67566649885734
993	5.67510785173456
994	5.67454931457452
995	5.67399088734477
996	5.67343257001286
997	5.67287436254634
998	5.6723162649128
999	5.67175827707981
1000	5.67120039901498
1001	5.67064263068592
1002	5.67008497206025
1003	5.66952742310562
1004	5.66896998378967
1005	5.66841265408007
1006	5.6678554339445
1007	5.66729832335063
1008	5.66674132226619
1009	5.66618443065887
1010	5.66562764849641
1011	5.66507097574654
1012	5.66451441237702
1013	5.66395795835561
1014	5.6634016136501
1015	5.66284537822827
1016	5.66228925205792
1017	5.66173323510686
1018	5.66117732734294
1019	5.66062152873399
1020	5.66006583924786
1021	5.65951025885241
1022	5.65895478751554
1023	5.65839942520512
1024	5.65784417188907
1025	5.65728902753529
1026	5.65673399211173
1027	5.65617906558631
1028	5.655624247927
1029	5.65506953910176
1030	5.65451493907857
1031	5.65396044782543
1032	5.65340606531033
1033	5.6528517915013
1034	5.65229762636636
1035	5.65174356987356
1036	5.65118962199095
1037	5.6506357826866
1038	5.65008205192859
1039	5.64952842968501
1040	5.64897491592397
1041	5.64842151061357
1042	5.64786821372197
1043	5.64731502521728
1044	5.64676194506768
1045	5.64620897324132
1046	5.64565610970639
1047	5.64510335443109
1048	5.6445507073836
1049	5.64399816853215
1050	5.64344573784498
1051	5.64289341529032
1052	5.64234120083642
1053	5.64178909445156
1054	5.64123709610401
1055	5.64068520576207
1056	5.64013342339403
1057	5.63958174896822
1058	5.63903018245296
1059	5.6384787238166
1060	5.63792737302748
1061	5.63737613005399
1062	5.63682499486448
1063	5.63627396742736
1064	5.63572304771102
1065	5.63517223568389
1066	5.63462153131439
1067	5.63407093457096
1068	5.63352044542205
1069	5.63297006383612
1070	5.63241978978167
1071	5.63186962322716
1072	5.63131956414112
1073	5.63076961249204
1074	5.63021976824846
1075	5.62967003137891
1076	5.62912040185195
1077	5.62857087963614
1078	5.62802146470005
1079	5.62747215701228
1080	5.62692295654142
1081	5.62637386325608
1082	5.62582487712489
1083	5.62527599811649
1084	5.62472722619952
1085	5.62417856134265
1086	5.62363000351455
1087	5.6230815526839
1088	5.62253320881941
1089	5.62198497188978
1090	5.62143684186373
1091	5.62088881871001
1092	5.62034090239735
1093	5.61979309289452
1094	5.61924539017028
1095	5.61869779419343
1096	5.61815030493275
1097	5.61760292235705
1098	5.61705564643516
1099	5.6165084771359
1100	5.61596141442812
1101	5.61541445828067
1102	5.61486760866243
1103	5.61432086554227
1104	5.61377422888908
1105	5.61322769867178
1106	5.61268127485927
1107	5.61213495742049
1108	5.61158874632438
1109	5.61104264153989
1110	5.61049664303598
1111	5.60995075078163
1112	5.60940496474584
1113	5.6088592848976
1114	5.60831371120593
1115	5.60776824363985
1116	5.6072228821684
1117	5.60667762676062
1118	5.60613247738559
1119	5.60558743401237
1120	5.60504249661005
1121	5.60449766514773
1122	5.60395293959452
1123	5.60340831991954
1124	5.60286380609191
1125	5.6023193980808
1126	5.60177509585535
1127	5.60123089938474
1128	5.60068680863814
1129	5.60014282358476
1130	5.59959894419379
1131	5.59905517043446
1132	5.59851150227599
1133	5.59796793968763
1134	5.59742448263862
1135	5.59688113109824
1136	5.59633788503575
1137	5.59579474442046
1138	5.59525170922166
1139	5.59470877940866
1140	5.5941659549508
1141	5.5936232358174
1142	5.59308062197781
1143	5.5925381134014
1144	5.59199571005754
1145	5.59145341191561
1146	5.590911218945
1147	5.59036913111514
1148	5.58982714839543
1149	5.58928527075531
1150	5.58874349816422
1151	5.58820183059162
1152	5.58766026800698
1153	5.58711881037977
1154	5.58657745767949
1155	5.58603620987563
1156	5.58549506693772
1157	5.58495402883528
1158	5.58441309553784
1159	5.58387226701497
1160	5.58333154323621
1161	5.58279092417115
1162	5.58225040978937
1163	5.58171000006046
1164	5.58116969495404
1165	5.58062949443972
1166	5.58008939848715
1167	5.57954940706596
1168	5.5790095201458
1169	5.57846973769636
1170	5.5779300596873
1171	5.57739048608832
1172	5.57685101686912
1173	5.57631165199942
1174	5.57577239144894
1175	5.57523323518742
1176	5.57469418318461
1177	5.57415523541027
1178	5.57361639183417
1179	5.57307765242611
1180	5.57253901715587
1181	5.57200048599327
1182	5.57146205890812
1183	5.57092373587026
1184	5.57038551684953
1185	5.56984740181579
1186	5.56930939073889
1187	5.56877148358873
1188	5.56823368033518
1189	5.56769598094816
1190	5.56715838539757
1191	5.56662089365334
1192	5.5660835056854
1193	5.56554622146371
1194	5.56527749294277
1195	5.56500879902393
1196	5.56474013969968
1197	5.56447151496248
1198	5.56420292480483
1199	5.56393436921923
1200	5.56366584819815


==> results/EE_UE_ES_q2_badiu_smooth.dat <==
600	6.17065869448975e-16
601	6.17006423770424e-16
602	6.16946993358577e-16
603	6.1688757820682e-16
604	6.16828178308542e-16
605	6.16768793657137e-16
606	6.16709424246002e-16
607	6.16650070068538e-16
608	6.16531285377825e-16
609	6.16412546441084e-16
610	6.16293853231885e-16
611	6.16175205723818e-16
612	6.16056603890492e-16
613	6.15938047705539e-16
614	6.15819537142608e-16
615	6.15701072175372e-16
616	6.15582652777522e-16
617	6.15464278922769e-16
618	6.15345950584844e-16
619	6.15227667737501e-16
620	6.15109430354511e-16
621	6.14991238409666e-16
622	6.14873091876779e-16
623	6.14754990729683e-16
624	6.14636934942229e-16
625	6.14518924488292e-16
626	6.14400959341764e-16
627	6.14283039476557e-16
628	6.14165164866605e-16
629	6.14047335485861e-16
630	6.13929551308297e-16
631	6.13811812307906e-16
632	6.13694118458701e-16
633	6.13576469734715e-16
634	6.1345886611e-16
635	6.1334130755863e-16
636	6.13223794054695e-16
637	6.1310632557231e-16
638	6.12988902085605e-16
639	6.12871523568732e-16
640	6.12754189995864e-16
641	6.12636901341192e-16
642	6.12519657578926e-16
643	6.12402458683299e-16
644	6.1228530462856e-16
645	6.1216819538898e-16
646	6.12051130938849e-16
647	6.11934111252477e-16
648	6.11817136304193e-16
649	6.11700206068346e-16
650	6.11583320519305e-16
651	6.11466479631458e-16
652	6.11349683379213e-16
653	6.11232931736996e-16
654	6.11116224679256e-16
655	6.10999562180457e-16
656	6.10882944215086e-16
657	6.10766370757649e-16
658	6.1064984178267e-16
659	6.10533357264693e-16
660	6.10416917178282e-16
661	6.1030052149802e-16
662	6.10184170198509e-16
663	6.10067863254371e-16
664	6.09951600640248e-16
665	6.09835382330799e-16
666	6.09719208300705e-16
667	6.09603078524664e-16
668	6.09486992977396e-16
669	6.09370951633636e-16
670	6.09254954468143e-16
671	6.09139001455692e-16
672	6.09023092571078e-16
673	6.08907227789117e-16
674	6.08791407084641e-16
675	6.08675630432503e-16
676	6.08559897807575e-16
677	6.08444209184748e-16
678	6.08328564538932e-16
679	6.08212963845056e-16
680	6.08097407078068e-16
681	6.07981894212936e-16
682	6.07866425224645e-16
683	6.07751000088201e-16
684	6.07635618778629e-16
685	6.0752028127097e-16
686	6.07404987540288e-16
687	6.07289737561663e-16
688	6.07174531310196e-16
689	6.07059368761005e-16
690	6.06944249889228e-16
691	6.06829174670021e-16
692	6.06714143078559e-16
693	6.06599155090038e-16
694	6.0648421067967e-16
695	6.06369309822687e-16
696	6.06254452494339e-16
697	6.06139638669895e-16
698	6.06024868324645e-16
699	6.05910141433894e-16
700	6.05795457972968e-16
701	6.05680817917211e-16
702	6.05566221241986e-16
703	6.05451667922674e-16
704	6.05337157934676e-16
705	6.0522269125341e-16
706	6.05108267854313e-16
707	6.04993887712841e-16
708	6.04879550804468e-16
709	6.04765257104689e-16
710	6.04651006589013e-16
711	6.04536799232971e-16
712	6.04422635012111e-16
713	6.04308513902e-16
714	6.04194435878224e-16
715	6.04080400916385e-16
716	6.03966408992108e-16
717	6.84259876132771e-16
718	8.04734373197286e-16
719	1.20650614508887e-15
720	2.21091721237903e-15
721	4.62120925624364e-15
722	1.04451463899667e-14
723	2.44201240936926e-14
724	5.74239285918693e-14
725	1.33936750837947e-13
726	3.0864711008119e-13
727	7.00939294799597e-13
728	1.56806471508394e-12
729	3.45482021548825e-12
730	7.49608809741038e-12
731	1.60181422720869e-11
732	3.3711278873373e-11
733	7.03153564353941e-11
734	1.46029298245321e-10
735	3.00236418149494e-10
736	6.09508972258216e-10
737	1.22032930460837e-09
738	2.40841466670598e-09
739	4.68440861487094e-09
740	8.97889735804107e-09
741	1.69606181621706e-08
742	3.15741279022724e-08
743	5.79322247079754e-08
744	1.05015301485389e-07
745	1.8964629648634e-07
746	3.39524371651784e-07
747	6.01053667155698e-07
748	1.05073595323365e-06
749	1.81268270610256e-06
750	3.08503806873604e-06
751	5.17909714810864e-06
752	8.57612083733449e-06
753	1.40082557189996e-05
754	2.25715098724449e-05
755	3.60395824233508e-05
756	5.72036194634702e-05
757	8.99932818696736e-05
758	0.000140083950482324
759	0.000215539976102248
760	0.000327633532185451
761	0.000491866631429073
762	0.000729208405414143
763	0.00106755559914687
764	0.00154340411787693
765	0.00220869894858535
766	0.00314161887369964
767	0.00443239956633689
768	0.00619472215236492
769	0.00856933153526755
770	0.0117272579546012
771	0.0158725338504258
772	0.0212443266416208
773	0.0281174369456952
774	0.0368012716842685
775	0.0478287290163386
776	0.0617225024058331
777	0.0790115014973503
778	0.10026297867434
779	0.126070505632436
780	0.157033558866611
781	0.193730283014698
782	0.23671291000611
783	0.286476126116757
784	0.344520544861111
785	0.411525303625171
786	0.488000177878585
787	0.574315531119768
788	0.670678056372027
789	0.777112242108896
790	0.893257203580642
791	1.01859222523438
792	1.15427004471458
793	1.30017133350813
794	1.455453598878
795	1.61906677399589
796	1.78978599663025
797	1.96625284775291
798	2.14702274535843
799	2.33021035994782
800	2.51608363438771
801	2.70290156773998
802	2.88896906164954
803	3.07269342698014
804	3.25263412129838
805	3.42754321170614
806	3.59692220020874
807	3.75963516635203
808	3.91417040398659
809	4.05978333380754
810	4.19600570562173
811	4.32263533033817
812	4.43971506127987
813	4.5482486517045
814	4.64823807122302
815	4.73799527768023
816	4.81806673720092
817	4.88913854639568
818	4.95199404704485
819	5.00764688222027
820	5.0571987403338
821	5.10088199206174
822	5.13793408404972
823	5.16923890821983
824	5.19563721744111
825	5.21795111077788
826	5.23697779470259
827	5.25330693929217
828	5.26670884021089
829	5.27737954891683
830	5.28585493540429
831	5.29260357712562
832	5.29802558362718
833	5.30242164685904
834	5.3058616983673
835	5.30829835259824
836	5.30997321705707
837	5.31108172702601
838	5.31177521232974
839	5.31216544539116
840	5.31229415760822
841	5.31213269984468
842	5.31176283211834
843	5.31124636924809
844	5.3106276642914
845	5.30993832211834
846	5.30918728209188
847	5.30836972469393
848	5.30750698971213
849	5.30661422921276
850	5.30570164345515
851	5.30477617777577
852	5.30383817800844
853	5.30288822386674
854	5.30193068839946
855	5.30096846409671
856	5.30000341754974
857	5.29903674981706
858	5.29806809787492
859	5.29709798301663
860	5.29612711220754
861	5.29515592506089
862	5.29418469206709
863	5.29321357765154
864	5.29224245212589
865	5.29127146640738
866	5.29030071111879
867	5.2893302395919
868	5.2883600829377
869	5.28739024670963
870	5.28642072890854
871	5.28545154575382
872	5.28448270637623
873	5.28351421581297
874	5.28254607677244
875	5.28157828801402
876	5.28061085074267
877	5.27964376619483
878	5.27867703494732
879	5.27771065721723
880	5.276744632955
881	5.27577896187044
882	5.27481364396319
883	5.27384867913988
884	5.27288406725831
885	5.27191980815098
886	5.27095590161861
887	5.26999234747659
888	5.2690291455433
889	5.26806629563136
890	5.26710379755063
891	5.26614165110927
892	5.26517985611395
893	5.26421841237333
894	5.26325731969558
895	5.26229657788872
896	5.26133618676078
897	5.26037614611974
898	5.25941645577383
899	5.25845711553141
900	5.25749812520097
901	5.25653948459109
902	5.25558119351053
903	5.25462325176813
904	5.25366565917294
905	5.25270841553409
906	5.25175152066087
907	5.25079497436272
908	5.24983877644921
909	5.24888292673003
910	5.24792742501504
911	5.24697227111421
912	5.24601746483768
913	5.24506300599569
914	5.24410889439865
915	5.2431551298571
916	5.2422017121817
917	5.24124864118327
918	5.24029591667275
919	5.23934353846124
920	5.23839150635995
921	5.23743982018025
922	5.23648847973364
923	5.23553748483174
924	5.23458683528634
925	5.23363653090933
926	5.23268657151277
927	5.23173695690884
928	5.23078768690985
929	5.22983876132825
930	5.22889017997664
931	5.22794194266775
932	5.22699404921443
933	5.22604649942968
934	5.22509929312663
935	5.22415243011856
936	5.22320591021886
937	5.22225973324108
938	5.22131389899889
939	5.2203684073061
940	5.21942325797664
941	5.21847845082461
942	5.21753398566421
943	5.21658986230979
944	5.21564608057584
945	5.21470264027696
946	5.21375954122791
947	5.21281678324358
948	5.21187436613897
949	5.21093228972925
950	5.2099905538297
951	5.20904915825574
952	5.20810810282291
953	5.20716738734691
954	5.20622701164356
955	5.2052869755288
956	5.20434727881872
957	5.20340792132954
958	5.20246890287761
959	5.20153022327941
960	5.20059188235156
961	5.1996538799108
962	5.19871621577401
963	5.19777888975821
964	5.19684190168053
965	5.19590525135826
966	5.1949689386088
967	5.19403296324969
968	5.1930973250986
969	5.19216202397333
970	5.19122705969181
971	5.19029243207212
972	5.18935814093243
973	5.18842418609109
974	5.18749056736654
975	5.18655728457737
976	5.1856243375423
977	5.18469172608018
978	5.18375945000999
979	5.18282750915083
980	5.18189590332195
981	5.18096463234271
982	5.18003369603261
983	5.17910309421128
984	5.17817282669847
985	5.17724289331408
986	5.17631329387812
987	5.17538402821074
988	5.17445509613221
989	5.17352649746294
990	5.17259823202345
991	5.17167029963442
992	5.17074270011662
993	5.16981543329099
994	5.16888849897856
995	5.16796189700051
996	5.16703562717815
997	5.1661096893329
998	5.16518408328634
999	5.16425880886014
1000	5.16333386587611
1001	5.16240925415622
1002	5.16148497352252
1003	5.16056102379721
1004	5.15963740480262
1005	5.1587141163612
1006	5.15779115829553
1007	5.15686853042832
1008	5.1559462325824
1009	5.15502426458073
1010	5.15410262624639
1011	5.15318131740261
1012	5.15226033787271
1013	5.15133968748018
1014	5.15041936604858
1015	5.14949937340166
1016	5.14857970936324
1017	5.1476603737573
1018	5.14674136640794
1019	5.14582268713937
1020	5.14490433577595
1021	5.14398631214214
1022	5.14306861606254
1023	5.14215124736188
1024	5.14123420586499
1025	5.14031749139686
1026	5.13940110378258
1027	5.13848504284738
1028	5.13756930841659
1029	5.13665390031569
1030	5.13573881837028
1031	5.13482406240607
1032	5.13390963224891
1033	5.13299552772477
1034	5.13208174865973
1035	5.13116829488002
1036	5.13025516621197
1037	5.12934236248204
1038	5.12842988351683
1039	5.12751772914303
1040	5.12660589918749
1041	5.12569439347716
1042	5.12478321183912
1043	5.12387235410056
1044	5.12296182008883
1045	5.12205160963135
1046	5.12114172255571
1047	5.1202321586896
1048	5.11932291786082
1049	5.11841399989733
1050	5.11750540462717
1051	5.11659713187853
1052	5.11568918147971
1053	5.11478155325914
1054	5.11387424704537
1055	5.11296726266706
1056	5.11206059995301
1057	5.11115425873211
1058	5.11024823883343
1059	5.10934254008609
1060	5.10843716231938
1061	5.1075321053627
1062	5.10662736904556
1063	5.10572295319759
1064	5.10481885764857
1065	5.10391508222837
1066	5.10301162676698
1067	5.10210849109453
1068	5.10120567504126
1069	5.10030317843752
1070	5.09940100111381
1071	5.09849914290071
1072	5.09759760362895
1073	5.09669638312937
1074	5.09579548123293
1075	5.0948948977707
1076	5.0939946325739
1077	5.09309468547382
1078	5.09219505630191
1079	5.09129574488973
1080	5.09039675106895
1081	5.08949807467137
1082	5.08859971552889
1083	5.08770167347355
1084	5.08680394833749
1085	5.085906539953
1086	5.08500944815244
1087	5.08411267276833
1088	5.08321621363329
1089	5.08232007058007
1090	5.08142424344151
1091	5.0805287320506
1092	5.07963353624042
1093	5.07873865584421
1094	5.07784409069527
1095	5.07694984062706
1096	5.07605590547315
1097	5.07516228506721
1098	5.07426897924304
1099	5.07337598783456
1100	5.0724833106758
1101	5.07159094760091
1102	5.07069889844416
1103	5.06980716303993
1104	5.06891574122271
1105	5.06802463282713
1106	5.06713383768791
1107	5.06624335563991
1108	5.06535318651808
1109	5.0644633301575
1110	5.06357378639338
1111	5.06268455506101
1112	5.06179563599584
1113	5.06090702903341
1114	5.06001873400936
1115	5.05913075075947
1116	5.05824307911964
1117	5.05735571892587
1118	5.05646867001427
1119	5.05558193222108
1120	5.05469550538265
1121	5.05380938933545
1122	5.05292358391604
1123	5.05203808896113
1124	5.05115290430751
1125	5.05026802979212
1126	5.04938346525199
1127	5.04849921052426
1128	5.04761526544621
1129	5.0467316298552
1130	5.04584830358874
1131	5.04496528648443
1132	5.04408257837998
1133	5.04320017911323
1134	5.04231808852212
1135	5.04143630644473
1136	5.0405548327192
1137	5.03967366718385
1138	5.03879280967705
1139	5.03791226003734
1140	5.03703201810332
1141	5.03615208371374
1142	5.03527245670745
1143	5.0343931369234
1144	5.03351412420069
1145	5.03263541837849
1146	5.03175701929611
1147	5.03087892679295
1148	5.03000114070854
1149	5.02912366088252
1150	5.02824648715463
1151	5.02736961936474
1152	5.02649305735282
1153	5.02561680095894
1154	5.02474085002332
1155	5.02386520438624
1156	5.02298986388813
1157	5.02211482836951
1158	5.02124009767104
1159	5.02036567163345
1160	5.01949155009761
1161	5.01861773290449
1162	5.01774421989518
1163	5.01687101091086
1164	5.01599810579285
1165	5.01512550438255
1166	5.0142532065215
1167	5.01338121205132
1168	5.01250952081377
1169	5.0116381326507
1170	5.01076704740407
1171	5.00989626491596
1172	5.00902578502855
1173	5.00815560758415
1174	5.00728573242514
1175	5.00641615939406
1176	5.00554688833351
1177	5.00467791908624
1178	5.00380925149508
1179	5.00294088540299
1180	5.00207282065302
1181	5.00120505708834
1182	5.00033759455224
1183	4.99947043288809
1184	4.9986035719394
1185	4.99773701154976
1186	4.99687075156288
1187	4.9960047918226
1188	4.99513913217283
1189	4.99427377245761
1190	4.99340871252108
1191	4.99254395220751
1192	4.99167949136124
1193	4.99081532982675
1194	4.99038299986665
1195	4.98995076978067
1196	4.98951863952986
1197	4.98908660907532
1198	4.98865467837816
1199	4.98822284739952
1200	4.98779111610054


==> results/EE_UE_ES_q2_proposed_smooth.dat <==
600	6.17065869448975e-16
601	6.17006423770424e-16
602	6.16946993358577e-16
603	6.1688757820682e-16
604	6.16828178308542e-16
605	6.16768793657137e-16
606	6.16709424246002e-16
607	6.16650070068538e-16
608	6.16531285377825e-16
609	6.16412546441084e-16
610	6.16293853231885e-16
611	6.16175205723818e-16
612	6.16056603890492e-16
613	6.15938047705539e-16
614	6.15819537142608e-16
615	6.15701072175372e-16
616	6.15582652777522e-16
617	6.15464278922769e-16
618	6.15345950584844e-16
619	6.15227667737501e-16
620	6.15109430354511e-16
621	6.14991238409666e-16
622	6.14873091876779e-16
623	6.14754990729683e-16
624	6.14636934942229e-16
625	6.14518924488292e-16
626	6.14400959341764e-16
627	6.14283039476557e-16
628	6.14165164866605e-16
629	6.14047335485861e-16
630	6.13929551308297e-16
631	6.13811812307906e-16
632	6.13694118458701e-16
633	6.13576469734715e-16
634	6.1345886611e-16
635	6.1334130755863e-16
636	6.13223794054695e-16
637	6.1310632557231e-16
638	6.12988902085605e-16
639	6.12871523568732e-16
640	6.12754189995864e-16
641	6.12636901341192e-16
642	6.12519657578926e-16
643	6.12402458683299e-16
644	6.1228530462856e-16
645	6.1216819538898e-16
646	6.12051130938849e-16
647	6.11934111252477e-16
648	6.11817136304193e-16
649	6.11700206068346e-16
650	6.11583320519305e-16
651	6.11466479631458e-16
652	6.11349683379213e-16
653	6.51927365251802e-16
654	6.92497332012653e-16
655	9.77133089081426e-16
656	1.70909741052658e-15
657	3.66082463588881e-15
658	8.78332184700118e-15
659	2.19124834205027e-14
660	5.56030743060953e-14
661	1.40606019658611e-13
662	3.51366860501373e-13
663	8.64074750087124e-13
664	2.08799649728223e-12
665	4.95543756901307e-12
666	1.15488834297618e-11
667	2.64311038976884e-11
668	5.94068546712486e-11
669	1.31141331401951e-10
670	2.84355834956653e-10
671	6.06471389862118e-10
672	1.29071079110979e-09
673	2.717955779721e-09
674	5.64155788840904e-09
675	1.15232580157361e-08
676	2.3145459999321e-08
677	4.57040235936645e-08
678	8.87179447605866e-08
679	1.69296388004195e-07
680	3.17609409963035e-07
681	5.85852976799427e-07
682	1.06262284340259e-06
683	1.91697472354594e-06
684	3.42786772799047e-06
685	6.05402399768774e-06
686	1.05408488581804e-05
687	1.80766811511793e-05
688	3.05201523793043e-05
689	5.07231251691114e-05
690	8.29782679496603e-05
691	0.000133623743007605
692	0.000211838727756805
693	0.000331526339948312
694	0.000515509176944903
695	0.000793727746362239
696	0.00120766022930103
697	0.00181364763870924
698	0.00268669177653115
699	0.00392466763583545
700	0.00565271318384394
701	0.00802753006238732
702	0.0112412257599427
703	0.0155640034276917
704	0.0213886412765525
705	0.0291184773735488
706	0.0392236373332181
707	0.0522393510350067
708	0.0687592260314882
709	0.0894217391990082
710	0.114898040553951
711	0.145869013269623
712	0.183188714088216
713	0.228365476958689
714	0.282301592125004
715	0.345825373931393
716	0.419649165283794
717	0.504328664797327
718	0.600186805310516
719	0.707241659295068
720	0.825298702998067
721	0.956158506876786
722	1.09977490103279
723	1.25547786483142
724	1.42229126298881
725	1.59896261038538
726	1.7840081358544
727	1.9755812177456
728	2.17190638634946
729	2.37321828667617
730	2.57735528898501
731	2.78215396155041
732	2.98553390704574
733	3.18557553374016
734	3.38058607120467
735	3.56985195063827
736	3.75159232734969
737	3.92408157938051
738	4.08626370935294
739	4.23745744744896
740	4.3773462732412
741	4.50595104840405
742	4.62449076283807
743	4.73274409576323
744	4.82887780840493
745	4.91361150155518
746	4.98784797402749
747	5.0526114273456
748	5.1092334963593
749	5.1589236332172
750	5.20195997096336
751	5.23767847586249
752	5.26718201933574
753	5.29149832389337
754	5.31162710118248
755	5.32841439242069
756	5.34254095710599
757	5.35368201201748
758	5.3622219018597
759	5.36873912937008
760	5.37372717311244
761	5.37756777963231
762	5.38055631632731
763	5.38267800354382
764	5.3839974757968
765	5.38473391041923
766	5.3850573132133
767	5.38508949448129
768	5.38491949447216
769	5.38454263717186
770	5.38398014130978
771	5.3832916029372
772	5.38251902639921
773	5.38169103908016
774	5.38082711550848
775	5.37992180676487
776	5.37898417014332
777	5.37802608114791
778	5.37705527857514
779	5.376076736986
780	5.37509361439066
781	5.37410376217201
782	5.37310989761252
783	5.37211378250407
784	5.37111649040903
785	5.37011866886005
786	5.36912048190086
787	5.36812187798233
788	5.36712319551782
789	5.36612463130213
790	5.36512629802374
791	5.36412825928026
792	5.36313049794793
793	5.36213304139791
794	5.36113592018286
795	5.36013915087491
796	5.35914274229959
797	5.35814669764738
798	5.35715101477138
799	5.35615569756506
800	5.35516074795574
801	5.35416616683178
802	5.3531719545407
803	5.35217811076824
804	5.35118463550269
805	5.3501915287712
806	5.34919879048228
807	5.34820642048572
808	5.34721441859336
809	5.34622278459176
810	5.34523151829803
811	5.34424061951784
812	5.34325008805153
813	5.34225992369702
814	5.34127012624951
815	5.34028069550616
816	5.33929163126398
817	5.33830293331972
818	5.33731460147009
819	5.3363266355118
820	5.3353390352417
821	5.33435180045686
822	5.33336493095444
823	5.33237842653176
824	5.33139228698628
825	5.33040651211559
826	5.32942110171744
827	5.32843605558975
828	5.32745137353055
829	5.32646705533807
830	5.32548310081063
831	5.32449950974674
832	5.32351628194505
833	5.32253341720435
834	5.32155091532359
835	5.32056877610186
836	5.31958699933841
837	5.31860558483261
838	5.317624532384
839	5.31664384179229
840	5.31566351285728
841	5.31468354537897
842	5.31370393915749
843	5.3127246939931
844	5.31174580968623
845	5.31076728603746
846	5.30978912284749
847	5.30881131991719
848	5.30783387704758
849	5.30685679403979
850	5.30588007069515
851	5.3049037068151
852	5.30392770220123
853	5.30295205665528
854	5.30197676997915
855	5.30100184197486
856	5.30002727244459
857	5.29905306119067
858	5.29807920801557
859	5.29710571272189
860	5.2961325751124
861	5.29515979499001
862	5.29418737215775
863	5.29321530641884
864	5.2922435975766
865	5.29127224543451
866	5.2903012497962
867	5.28933061046545
868	5.28836032724617
869	5.28739039994242
870	5.2864208283584
871	5.28545161229845
872	5.28448275156707
873	5.28351424596888
874	5.28254609530868
875	5.28157829939136
876	5.280610858022
877	5.2796437710058
878	5.27867703814811
879	5.27771065925442
880	5.27674463413035
881	5.2757789625817
882	5.27481364441436
883	5.27384867943441
884	5.27288406744803
885	5.27191980826158
886	5.27095590168154
887	5.26999234751454
888	5.26902914556733
889	5.26806629564684
890	5.2671037975601
891	5.26614165111432
892	5.26517985611681
893	5.26421841237506
894	5.26325731969667
895	5.2622965778894
896	5.26133618676114
897	5.26037614611993
898	5.25941645577394
899	5.25845711553148
900	5.25749812520101
901	5.25653948459112
902	5.25558119351054
903	5.25462325176814
904	5.25366565917294
905	5.25270841553409
906	5.25175152066087
907	5.25079497436272
908	5.24983877644921
909	5.24888292673003
910	5.24792742501504
911	5.24697227111421
912	5.24601746483768
913	5.24506300599569
914	5.24410889439865
915	5.2431551298571
916	5.2422017121817
917	5.24124864118327
918	5.24029591667275
919	5.23934353846124
920	5.23839150635995
921	5.23743982018025
922	5.23648847973364
923	5.23553748483174
924	5.23458683528634
925	5.23363653090933
926	5.23268657151277
927	5.23173695690884
928	5.23078768690985
929	5.22983876132825
930	5.22889017997664
931	5.22794194266775
932	5.22699404921443
933	5.22604649942968
934	5.22509929312663
935	5.22415243011856
936	5.22320591021886
937	5.22225973324108
938	5.22131389899889
939	5.2203684073061
940	5.21942325797664
941	5.21847845082461
942	5.21753398566421
943	5.21658986230979
944	5.21564608057584
945	5.21470264027696
946	5.21375954122791
947	5.21281678324358
948	5.21187436613897
949	5.21093228972925
950	5.2099905538297
951	5.20904915825574
952	5.20810810282291
953	5.20716738734691
954	5.20622701164356
955	5.2052869755288
956	5.20434727881872
957	5.20340792132954
958	5.20246890287761
959	5.20153022327941
960	5.20059188235156
961	5.1996538799108
962	5.19871621577401
963	5.19777888975821
964	5.19684190168053
965	5.19590525135826
966	5.1949689386088
967	5.19403296324969
968	5.1930973250986
969	5.19216202397333
970	5.19122705969181
971	5.19029243207212
972	5.18935814093243
973	5.18842418609109
974	5.18749056736654
975	5.18655728457737
976	5.1856243375423
977	5.18469172608018
978	5.18375945000999
979	5.18282750915083
980	5.18189590332195
981	5.18096463234271
982	5.18003369603261
983	5.17910309421128
984	5.17817282669847
985	5.17724289331408
986	5.17631329387812
987	5.17538402821074
988	5.17445509613221
989	5.17352649746294
990	5.17259823202345
991	5.17167029963442
992	5.17074270011662
993	5.16981543329099
994	5.16888849897856
995	5.16796189700051
996	5.16703562717815
997	5.1661096893329
998	5.16518408328634
999	5.16425880886014
1000	5.16333386587611
1001	5.16240925415622
1002	5.16148497352252
1003	5.16056102379721
1004	5.15963740480262
1005	5.1587141163612
1006	5.15779115829553
1007	5.15686853042832
1008	5.1559462325824
1009	5.15502426458073
1010	5.15410262624639
1011	5.15318131740261
1012	5.15226033787271
1013	5.15133968748018
1014	5.15041936604858
1015	5.14949937340166
1016	5.14857970936324
1017	5.1476603737573
1018	5.14674136640794
1019	5.14582268713937
1020	5.14490433577595
1021	5.14398631214214
1022	5.14306861606254
1023	5.14215124736188
1024	5.14123420586499
1025	5.14031749139686
1026	5.13940110378258
1027	5.13848504284738
1028	5.13756930841659
1029	5.13665390031569
1030	5.13573881837028
1031	5.13482406240607
1032	5.13390963224891
1033	5.13299552772477
1034	5.13208174865973
1035	5.13116829488002
1036	5.13025516621197
1037	5.12934236248204
1038	5.12842988351683
1039	5.12751772914303
1040	5.12660589918749
1041	5.12569439347716
1042	5.12478321183912
1043	5.12387235410056
1044	5.12296182008883
1045	5.12205160963135
1046	5.12114172255571
1047	5.1202321586896
1048	5.11932291786082
1049	5.11841399989733
1050	5.11750540462717
1051	5.11659713187853
1052	5.11568918147971
1053	5.11478155325914
1054	5.11387424704537
1055	5.11296726266706
1056	5.11206059995301
1057	5.11115425873211
1058	5.11024823883343
1059	5.10934254008609
1060	5.10843716231938
1061	5.1075321053627
1062	5.10662736904556
1063	5.10572295319759
1064	5.10481885764857
1065	5.10391508222837
1066	5.10301162676698
1067	5.10210849109453
1068	5.10120567504126
1069	5.10030317843752
1070	5.09940100111381
1071	5.09849914290071
1072	5.09759760362895
1073	5.09669638312937
1074	5.09579548123293
1075	5.0948948977707
1076	5.0939946325739
1077	5.09309468547382
1078	5.09219505630191
1079	5.09129574488973
1080	5.09039675106895
1081	5.08949807467137
1082	5.08859971552889
1083	5.08770167347355
1084	5.08680394833749
1085	5.085906539953
1086	5.08500944815244
1087	5.08411267276833
1088	5.08321621363329
1089	5.08232007058007
1090	5.08142424344151
1091	5.0805287320506
1092	5.07963353624042
1093	5.07873865584421
1094	5.07784409069527
1095	5.07694984062706
1096	5.07605590547315
1097	5.07516228506721
1098	5.07426897924304
1099	5.07337598783456
1100	5.0724833106758
1101	5.07159094760091
1102	5.07069889844416
1103	5.06980716303993
1104	5.06891574122271
1105	5.06802463282713
1106	5.06713383768791
1107	5.06624335563991
1108	5.06535318651808
1109	5.0644633301575
1110	5.06357378639338
1111	5.06268455506101
1112	5.06179563599584
1113	5.06090702903341
1114	5.06001873400936
1115	5.05913075075947
1116	5.05824307911964
1117	5.05735571892587
1118	5.05646867001427
1119	5.05558193222108
1120	5.05469550538265
1121	5.05380938933545
1122	5.05292358391604
1123	5.05203808896113
1124	5.05115290430751
1125	5.05026802979212
1126	5.04938346525199
1127	5.04849921052426
1128	5.04761526544621
1129	5.0467316298552
1130	5.04584830358874
1131	5.04496528648443
1132	5.04408257837998
1133	5.04320017911323
1134	5.04231808852212
1135	5.04143630644473
1136	5.0405548327192
1137	5.03967366718385
1138	5.03879280967705
1139	5.03791226003734
1140	5.03703201810332
1141	5.03615208371374
1142	5.03527245670745
1143	5.0343931369234
1144	5.03351412420069
1145	5.03263541837849
1146	5.03175701929611
1147	5.03087892679295
1148	5.03000114070854
1149	5.02912366088252
1150	5.02824648715463
1151	5.02736961936474
1152	5.02649305735282
1153	5.02561680095894
1154	5.02474085002332
1155	5.02386520438624
1156	5.02298986388813
1157	5.02211482836951
1158	5.02124009767104
1159	5.02036567163345
1160	5.01949155009761
1161	5.01861773290449
1162	5.01774421989518
1163	5.01687101091086
1164	5.01599810579285
1165	5.01512550438255
1166	5.0142532065215
1167	5.01338121205132
1168	5.01250952081377
1169	5.0116381326507
1170	5.01076704740407
1171	5.00989626491596
1172	5.00902578502855
1173	5.00815560758415
1174	5.00728573242514
1175	5.00641615939406
1176	5.00554688833351
1177	5.00467791908624
1178	5.00380925149508
1179	5.00294088540299
1180	5.00207282065302
1181	5.00120505708834
1182	5.00033759455224
1183	4.99947043288809
1184	4.9986035719394
1185	4.99773701154976
1186	4.99687075156288
1187	4.9960047918226
1188	4.99513913217283
1189	4.99427377245761
1190	4.99340871252108
1191	4.99254395220751
1192	4.99167949136124
1193	4.99081532982675
1194	4.99038299986665
1195	4.98995076978067
1196	4.98951863952986
1197	4.98908660907532
1198	4.98865467837816
1199	4.98822284739952
1200	4.98779111610054


==> results/EE_UE_TS_q1_badiu_smooth.dat <==
600	0
601	0
602	0
603	0
604	0
605	0
606	0
607	0
608	0
609	0
610	0
611	0
612	0
613	0
614	0
615	0
616	0
617	0
618	0
619	0
620	0
621	0
622	0
623	0
624	0
625	0
626	0
627	0
628	0
629	0
630	0
631	0
632	0
633	0
634	0
635	0
636	0
637	0
638	0
639	0
640	0
641	0
642	0
643	0
644	0
645	0
646	0
647	0
648	0
649	0
650	0
651	0
652	0
653	0
654	0
655	0
656	0
657	0
658	0
659	0
660	0
661	0
662	0
663	0
664	0
665	0
666	0
667	0
668	0
669	0
670	0
671	0
672	0
673	0
674	0
675	0
676	0
677	0
678	0
679	0
680	0
681	0
682	0
683	0
684	0
685	0
686	0
687	0
688	0
689	0
690	0
691	0
692	0
693	0
694	0
695	0
696	0
697	0
698	0
699	0
700	0
701	0
702	0
703	0
704	0
705	0
706	0
707	0
708	0
709	0
710	0
711	0
712	0
713	0
714	0
715	0
716	0
717	0
718	0
719	0
720	0
721	0
722	0
723	0
724	0
725	0
726	0
727	0
728	0
729	0
730	0
731	0
732	0
733	0
734	0
735	0
736	0
737	0
738	0
739	0
740	0
741	0
742	0
743	0
744	0
745	0
746	0
747	0
748	0
749	0
750	0
751	0
752	0
753	0
754	0
755	0
756	0
757	0
758	0
759	0
760	0
761	0
762	0
763	0
764	0
765	0
766	0
767	0
768	0
769	0
770	0
771	0
772	0
773	0
774	0
775	0
776	0
777	0
778	0
779	0
780	0
781	0
782	0
783	0
784	0
785	0
786	0
787	0
788	0
789	0
790	0
791	0
792	0
793	0
794	0
795	0
796	0
797	0
798	0
799	0
800	0
801	0
802	0
803	0
804	0
805	0
806	0
807	0
808	0
809	0
810	0
811	0
812	0
813	0
814	0
815	0
816	0
817	0
818	0
819	0
820	0
821	0
822	0
823	0
824	0
825	0
826	0
827	0
828	0
829	0
830	0
831	0
832	0
833	0
834	0
835	0
836	0
837	0
838	0
839	0
840	0
841	0
842	0
843	0
844	0
845	0
846	0
847	0
848	0
849	0
850	0
851	0
852	0
853	0
854	0
855	0
856	0
857	0
858	0
859	0
860	0
861	0
862	0
863	0
864	0
865	0
866	0
867	0
868	0
869	0
870	0
871	0
872	0
873	0
874	0
875	0
876	0
877	0
878	0
879	0
880	0
881	0
882	0
883	0
884	0
885	0
886	0
887	0
888	0
889	0
890	0
891	0
892	0
893	0
894	0
895	0
896	0
897	0
898	0
899	0
900	0
901	0
902	0
903	0
904	0
905	0
906	0
907	0
908	0
909	0
910	0
911	0
912	0
913	0
914	0
915	0
916	0
917	0
918	0
919	0
920	0
921	0
922	0
923	0
924	0
925	0
926	0
927	0
928	0
929	0
930	0
931	0
932	0
933	0
934	0
935	0
936	0
937	0
938	0
939	0
940	0
941	0
942	0
943	0
944	0
945	0
946	0
947	0
948	0
949	0
950	0
951	0
952	0
953	0
954	0
955	0
956	0
957	0
958	0
959	0
960	0
961	0
962	0
963	0
964	0
965	0
966	0
967	0
968	0
969	0
970	0
971	0
972	0
973	0
974	0
975	0
976	0
977	0
978	0
979	0
980	0
981	0
982	0
983	0
984	0
985	0
986	0
987	0
988	0
989	0
990	0
991	0
992	0
993	0
994	0
995	0
996	0
997	0
998	0
999	0
1000	0
1001	0
1002	0
1003	0
1004	0
1005	0
1006	0
1007	0
1008	0
1009	0
1010	0
1011	0
1012	0
1013	0
1014	0
1015	0
1016	0
1017	0
1018	0
1019	0
1020	0
1021	0
1022	0
1023	0
1024	0
1025	0
1026	0
1027	0
1028	0
1029	0
1030	0
1031	0
1032	0
1033	0
1034	0
1035	0
1036	0
1037	0
1038	0
1039	0
1040	0
1041	0
1042	0
1043	0
1044	0
1045	0
1046	0
1047	0
1048	0
1049	0
1050	0
1051	0
1052	0
1053	0
1054	0
1055	0
1056	0
1057	0
1058	0
1059	0
1060	0
1061	0
1062	0
1063	0
1064	0
1065	0
1066	0
1067	0
1068	0
1069	0
1070	0
1071	0
1072	0
1073	0
1074	0
1075	0
1076	0
1077	0
1078	0
1079	0
1080	0
1081	0
1082	0
1083	0
1084	0
1085	0
1086	0
1087	0
1088	0
1089	0
1090	0
1091	0
1092	0
1093	0
1094	0
1095	0
1096	0
1097	0
1098	0
1099	0
1100	0
1101	0
1102	0
1103	0
1104	0
1105	0
1106	0
1107	0
1108	0
1109	0
1110	0
1111	0
1112	0
1113	0
1114	0
1115	0
1116	0
1117	0
1118	0
1119	0
1120	0
1121	0
1122	0
1123	0
1124	0
1125	0
1126	0
1127	0
1128	0
1129	0
1130	0
1131	0
1132	0
1133	0
1134	0
1135	0
1136	0
1137	0
1138	0
1139	0
1140	0
1141	0
1142	0
1143	0
1144	0
1145	0
1146	0
1147	0
1148	0
1149	0
1150	0
1151	0
1152	0
1153	0
1154	0
1155	0
1156	0
1157	0
1158	0
1159	0
1160	0
1161	0
1162	0
1163	0
1164	0
1165	0
1166	0
1167	0
1168	0
1169	0
1170	0
1171	0
1172	0
1173	0
1174	0
1175	0
1176	0
1177	0
1178	0
1179	0
1180	0
1181	0
1182	0
1183	0
1184	0
1185	0
1186	0
1187	0
1188	0
1189	0
1190	0
1191	0
1192	0
1193	0
1194	0
1195	0
1196	0
1197	0
1198	0
1199	0
1200	0


==> results/EE_UE_TS_q1_proposed_smooth.dat <==
600	0
601	0
602	0
603	0
604	0
605	0
606	0
607	0
608	0
609	0
610	0
611	0
612	0
613	0
614	0
615	0
616	0
617	0
618	0
619	0
620	0
621	0
622	0
623	0
624	0
625	0
626	0
627	0
628	0
629	0
630	0
631	0
632	0
633	0
634	0
635	0
636	0
637	0
638	0
639	0
640	0
641	0
642	0
643	0
644	0
645	0
646	0
647	0
648	0
649	0
650	0
651	0
652	0
653	0
654	0
655	0
656	0
657	0
658	0
659	0
660	0
661	0
662	0
663	0
664	0
665	0
666	0
667	0
668	0
669	0
670	0
671	0
672	0
673	0
674	0
675	0
676	0
677	0
678	0
679	0
680	0
681	0
682	0
683	0
684	0
685	0
686	0
687	0
688	0
689	0
690	0
691	0
692	0
693	0
694	0
695	0
696	0
697	0
698	0
699	0
700	0
701	0
702	0
703	0
704	0
705	0
706	0
707	0
708	0
709	0
710	0
711	0
712	0
713	0
714	0
715	0
716	0
717	0
718	0
719	0
720	0
721	0
722	0
723	0
724	0
725	0
726	0
727	0
728	0
729	0
730	0
731	0
732	0
733	0
734	0
735	0
736	0
737	0
738	0
739	0
740	0
741	0
742	0
743	0
744	0
745	0
746	0
747	0
748	0
749	0
750	0
751	0
752	0
753	0
754	0
755	0
756	0
757	0
758	0
759	0
760	0
761	0
762	0
763	0
764	0
765	0
766	0
767	0
768	0
769	0
770	0
771	0
772	0
773	0
774	0
775	0
776	0
777	0
778	0
779	0
780	0
781	0
782	0
783	0
784	0
785	0
786	0
787	0
788	0
789	0
790	0
791	0
792	0
793	0
794	0
795	0
796	0
797	0
798	0
799	0
800	0
801	0
802	0
803	0
804	0
805	0
806	0
807	0
808	0
809	0
810	0
811	0
812	0
813	0
814	0
815	0
816	0
817	1.9933698476299e-12
818	5.92619429492672e-12
819	1.36122878362758e-11
820	2.84938286994962e-11
821	5.70507549419811e-11
822	1.11308426260476e-10
823	2.12517000657473e-10
824	4.00545924459337e-10
825	7.47795476539403e-10
826	1.37183421128849e-09
827	2.54074761730314e-09
828	4.62122627936073e-09
829	8.28844542334581e-09
830	1.46904655560283e-08
831	2.57597050715392e-08
832	4.51587053697571e-08
833	7.80504119732343e-08
834	1.33290655185239e-07
835	2.2518759377955e-07
836	3.76626344465984e-07
837	6.27183640412056e-07
838	1.03228333061339e-06
839	1.68460878813251e-06
840	2.73481102337942e-06
841	4.38529592022153e-06
842	6.95521857794547e-06
843	1.09200958492643e-05
844	1.69811609849594e-05
845	2.6162225802304e-05
846	3.99431263942925e-05
847	6.09471225669067e-05
848	9.20033801872431e-05
849	0.000137343583818191
850	0.000202946442812349
851	0.000297023438026121
852	0.000432817771930667
853	0.000624054914154212
854	0.000891761666844096
855	0.00126291736016883
856	0.00177356321318482
857	0.00246399011593101
858	0.00340269559094613
859	0.00465634852857024
860	0.006334957012931
861	0.00853917611720745
862	0.0114086340192167
863	0.0151131764971747
864	0.0198559666030861
865	0.0258774710315152
866	0.0334591768264599
867	0.0429246704955262
868	0.054833107995905
869	0.0694527577110618
870	0.0872556214303919
871	0.10875943505243
872	0.1345310552715
873	0.165407455553602
874	0.201809703375953
875	0.244370284205178
876	0.29375984733467
877	0.350752326739081
878	0.415927362893357
879	0.489685719894147
880	0.572652746696108
881	0.666014465263988
882	0.769405646402567
883	0.882853624982484
884	1.00658548349272
885	1.140522464919
886	1.28506534180593
887	1.43917318258061
888	1.60204165807538
889	1.77351284743796
890	1.9523349222046
891	2.13745352859398
892	2.32756204135066
893	2.52142101941512
894	2.71785518769051
895	2.91534205702968
896	3.11169621234568
897	3.30619268360733
898	3.49746178261347
899	3.68416758027898
900	3.86510739416119
901	4.03829624578966
902	4.20372004938677
903	4.36072590239796
904	4.50812612285033
905	4.64566339069946
906	4.77307780047446
907	4.8903547279005
908	4.99735905482118
909	5.09431726029246
910	5.18151095602907
911	5.25934196736216
912	5.32823567075689
913	5.38878299511687
914	5.44161190434723
915	5.48734781686324
916	5.52686014960168
917	5.56048855921286
918	5.5886967233068
919	5.61227367645651
920	5.63193186387024
921	5.64816113046922
922	5.66133216232327
923	5.6720405251436
924	5.68060633116355
925	5.68738414459364
926	5.69266854181778
927	5.69677874709262
928	5.69988728206606
929	5.70218003031518
930	5.70381042448876
931	5.70493677283094
932	5.70566517491723
933	5.70608196228842
934	5.70625436596797
935	5.70623496826704
936	5.70607497159825
937	5.70580840125983
938	5.70546173576807
939	5.70505536187242
940	5.7046036995803
941	5.70411996937371
942	5.70361286132552
943	5.70308832312223
944	5.70255195599846
945	5.70200721293042
946	5.70145659510729
947	5.70090189974263
948	5.70034440720446
949	5.6997850221623
950	5.69922435331217
951	5.69866283319597
952	5.69810081790851
953	5.69753850901998
954	5.69697604315516
955	5.69641351217219
956	5.69585097292665
957	5.6952884719198
958	5.69472603474509
959	5.69416367875496
960	5.69360141490711
961	5.6930392505004
962	5.69247718982193
963	5.69191523558492
964	5.69135338945286
965	5.69079165258622
966	5.69023002560272
967	5.68966850886716
968	5.68910710258792
969	5.68854580687739
970	5.68798462178951
971	5.6874235473429
972	5.68686258353265
973	5.68630173034711
974	5.68574098776335
975	5.68518035575427
976	5.68461983429039
977	5.68405942334073
978	5.68349912287376
979	5.68293893285736
980	5.6823788532592
981	5.68181888404678
982	5.68125902518758
983	5.68069927664901
984	5.68013963839851
985	5.6795801104035
986	5.67902069263141
987	5.67846138504966
988	5.67790218762572
989	5.67734310032704
990	5.67678412312109
991	5.67622525597536
992	5.67566649885734
993	5.67510785173456
994	5.67454931457452
995	5.67399088734477
996	5.67343257001286
997	5.67287436254634
998	5.6723162649128
999	5.67175827707981
1000	5.67120039901498
1001	5.67064263068592
1002	5.67008497206025
1003	5.66952742310562
1004	5.66896998378967
1005	5.66841265408007
1006	5.6678554339445
1007	5.66729832335063
1008	5.66674132226619
1009	5.66618443065887
1010	5.66562764849641
1011	5.66507097574654
1012	5.66451441237702
1013	5.66395795835561
1014	5.6634016136501
1015	5.66284537822827
1016	5.66228925205792
1017	5.66173323510686
1018	5.66117732734294
1019	5.66062152873399
1020	5.66006583924786
1021	5.65951025885241
1022	5.65895478751554
1023	5.65839942520512
1024	5.65784417188907
1025	5.65728902753529
1026	5.65673399211173
1027	5.65617906558631
1028	5.655624247927
1029	5.65506953910176
1030	5.65451493907857
1031	5.65396044782543
1032	5.65340606531033
1033	5.6528517915013
1034	5.65229762636636
1035	5.65174356987356
1036	5.65118962199095
1037	5.6506357826866
1038	5.65008205192859
1039	5.64952842968501
1040	5.64897491592397
1041	5.64842151061357
1042	5.64786821372197
1043	5.64731502521728
1044	5.64676194506768
1045	5.64620897324132
1046	5.64565610970639
1047	5.64510335443109
1048	5.6445507073836
1049	5.64399816853215
1050	5.64344573784498
1051	5.64289341529032
1052	5.64234120083642
1053	5.64178909445156
1054	5.64123709610401
1055	5.64068520576207
1056	5.64013342339403
1057	5.63958174896822
1058	5.63903018245296
1059	5.6384787238166
1060	5.63792737302748
1061	5.63737613005399
1062	5.63682499486448
1063	5.63627396742736
1064	5.63572304771102
1065	5.63517223568389
1066	5.63462153131439
1067	5.63407093457096
1068	5.63352044542205
1069	5.63297006383612
1070	5.63241978978167
1071	5.63186962322716
1072	5.63131956414112
1073	5.63076961249204
1074	5.63021976824846
1075	5.62967003137891
1076	5.62912040185195
1077	5.62857087963614
1078	5.62802146470005
1079	5.62747215701228
1080	5.62692295654142
1081	5.62637386325608
1082	5.62582487712489
1083	5.62527599811649
1084	5.62472722619952
1085	5.62417856134265
1086	5.62363000351455
1087	5.6230815526839
1088	5.62253320881941
1089	5.62198497188978
1090	5.62143684186373
1091	5.62088881871001
1092	5.62034090239735
1093	5.61979309289452
1094	5.61924539017028
1095	5.61869779419343
1096	5.61815030493275
1097	5.61760292235705
1098	5.61705564643516
1099	5.6165084771359
1100	5.61596141442812
1101	5.61541445828067
1102	5.61486760866243
1103	5.61432086554227
1104	5.61377422888908
1105	5.61322769867178
1106	5.61268127485927
1107	5.61213495742049
1108	5.61158874632438
1109	5.61104264153989
1110	5.61049664303598
1111	5.60995075078163
1112	5.60940496474584
1113	5.6088592848976
1114	5.60831371120593
1115	5.60776824363985
1116	5.6072228821684
1117	5.60667762676062
1118	5.60613247738559
1119	5.60558743401237
1120	5.60504249661005
1121	5.60449766514773
1122	5.60395293959452
1123	5.60340831991954
1124	5.60286380609191
1125	5.6023193980808
1126	5.60177509585535
1127	5.60123089938474
1128	5.60068680863814
1129	5.60014282358476
1130	5.59959894419379
1131	5.59905517043446
1132	5.59851150227599
1133	5.59796793968763
1134	5.59742448263862
1135	5.59688113109824
1136	5.59633788503575
1137	5.59579474442046
1138	5.59525170922166
1139	5.59470877940866
1140	5.5941659549508
1141	5.5936232358174
1142	5.59308062197781
1143	5.5925381134014
1144	5.59199571005754
1145	5.59145341191561
1146	5.590911218945
1147	5.59036913111514
1148	5.58982714839543
1149	5.58928527075531
1150	5.58874349816422
1151	5.58820183059162
1152	5.58766026800698
1153	5.58711881037977
1154	5.58657745767949
1155	5.58603620987563
1156	5.58549506693772
1157	5.58495402883528
1158	5.58441309553784
1159	5.58387226701497
1160	5.58333154323621
1161	5.58279092417115
1162	5.58225040978937
1163	5.58171000006046
1164	5.58116969495404
1165	5.58062949443972
1166	5.58008939848715
1167	5.57954940706596
1168	5.5790095201458
1169	5.57846973769636
1170	5.5779300596873
1171	5.57739048608832
1172	5.57685101686912
1173	5.57631165199942
1174	5.57577239144894
1175	5.57523323518742
1176	5.57469418318461
1177	5.57415523541027
1178	5.57361639183417
1179	5.57307765242611
1180	5.57253901715587
1181	5.57200048599327
1182	5.57146205890812
1183	5.57092373587026
1184	5.57038551684953
1185	5.56984740181579
1186	5.56930939073889
1187	5.56877148358873
1188	5.56823368033518
1189	5.56769598094816
1190	5.56715838539757
1191	5.56662089365334
1192	5.5660835056854
1193	5.56554622146371
1194	5.56527749294277
1195	5.56500879902393
1196	5.56474013969968
1197	5.56447151496248
1198	5.56420292480483
1199	5.56393436921923
1200	5.56366584819815


==> results/EE_UE_TS_q2_badiu_smooth.dat <==
600	0
601	0
602	0
603	0
604	0
605	0
606	0
607	0
608	0
609	0
610	0
611	0
612	0
613	0
614	0
615	0
616	0
617	0
618	0
619	0
620	0
621	0
622	0
623	0
624	0
625	0
626	0
627	0
628	0
629	0
630	0
631	0
632	0
633	0
634	0
635	0
636	0
637	0
638	0
639	0
640	0
641	0
642	0
643	0
644	0
645	0
646	0
647	0
648	0
649	0
650	0
651	0
652	0
653	0
654	0
655	0
656	0
657	0
658	0
659	0
660	0
661	0
662	0
663	0
664	0
665	0
666	0
667	0
668	0
669	0
670	0
671	0
672	0
673	0
674	0
675	0
676	0
677	0
678	0
679	0
680	0
681	0
682	0
683	0
684	0
685	0
686	0
687	0
688	0
689	0
690	0
691	0
692	0
693	0
694	0
695	0
696	0
697	0
698	0
699	0
700	0
701	0
702	0
703	0
704	0
705	0
706	0
707	0
708	0
709	0
710	0
711	0
712	0
713	0
714	0
715	0
716	0
717	0
718	0
719	0
720	0
721	0
722	0
723	0
724	0
725	0
726	0
727	0
728	0
729	0
730	0
731	0
732	0
733	0
734	0
735	0
736	0
737	0
738	0
739	0
740	0
741	0
742	0
743	0
744	0
745	0
746	0
747	0
748	0
749	0
750	0
751	0
752	0
753	0
754	0
755	0
756	0
757	0
758	0
759	0
760	0
761	0
762	0
763	0
764	0
765	0
766	0
767	0
768	0
769	0
770	0
771	0
772	0
773	0
774	0
775	0
776	0
777	0
778	0
779	0
780	0
781	0
782	0
783	0
784	0
785	0
786	0
787	0
788	0
789	0
790	0
791	0
792	0
793	0
794	0
795	0
796	0
797	0
798	0
799	0
800	0
801	0
802	0
803	0
804	0
805	0
806	0
807	0
808	0
809	0
810	0
811	0
812	0
813	0
814	0
815	0
816	0
817	0
818	0
819	0
820	0
821	0
822	0
823	0
824	0
825	0
826	0
827	0
828	0
829	0
830	0
831	0
832	0
833	0
834	0
835	0
836	0
837	0
838	0
839	0
840	0
841	0
842	0
843	0
844	0
845	0
846	0
847	0
848	0
849	0
850	0
851	0
852	0
853	0
854	0
855	0
856	0
857	0
858	0
859	0
860	0
861	0
862	0
863	0
864	0
865	0
866	0
867	0
868	0
869	0
870	0
871	0
872	0
873	0
874	0
875	0
876	0
877	0
878	0
879	0
880	0
881	0
882	0
883	0
884	0
885	0
886	0
887	0
888	0
889	0
890	0
891	0
892	0
893	0
894	0
895	0
896	0
897	0
898	0
899	0
900	0
901	0
902	0
903	0
904	0
905	0
906	0
907	0
908	0
909	0
910	0
911	0
912	0
913	0
914	0
915	0
916	0
917	0
918	0
919	0
920	0
921	0
922	0
923	0
924	0
925	0
926	0
927	0
928	0
929	0
930	0
931	0
932	0
933	0
934	0
935	0
936	0
937	0
938	0
939	0
940	0
941	0
942	0
943	0
944	0
945	0
946	0
947	0
948	0
949	0
950	0
951	0
952	0
953	0
954	0
955	0
956	0
957	0
958	0
959	0
960	0
961	0
962	0
963	0
964	0
965	0
966	0
967	0
968	0
969	0
970	0
971	0
972	0
973	0
974	0
975	0
976	0
977	0
978	0
979	0
980	0
981	0
982	0
983	0
984	0
985	0
986	0
987	0
988	0
989	0
990	0
991	3.82300190628225e-17
992	7.64531897314736e-17
993	1.52885839186745e-16
994	3.0572376414058e-16
995	6.11344885739005e-16
996	1.22247771150465e-15
997	2.36814667556842e-15
998	4.54452818667551e-15
999	8.89651244642149e-15
1000	1.7255407752733e-14
1001	3.27490357669387e-14
1002	6.13651518419775e-14
1003	1.16260123772334e-13
1004	2.17448676722671e-13
1005	4.02400343591569e-13
1006	7.29458366166049e-13
1007	1.32642902705456e-12
1008	2.38241334183102e-12
1009	4.3038883565033e-12
1010	7.65545819294705e-12
1011	1.34620511669077e-11
1012	2.34543266150232e-11
1013	4.05340403198243e-11
1014	7.15022130428028e-11
1015	1.23689228552101e-10
1016	2.11048091473225e-10
1017	3.563107908935e-10
1018	6.0570985057581e-10
1019	1.01474564272725e-09
1020	1.68926966003822e-09
1021	2.78883395969609e-09
1022	4.56059295161952e-09
1023	7.48249028180205e-09
1024	1.21408975274064e-08
1025	1.92840563924176e-08
1026	3.11030122217857e-08
1027	4.95639501275636e-08
1028	7.82194160601366e-08
1029	1.22420813816955e-07
1030	1.90183609558495e-07
1031	2.93428765891703e-07
1032	4.49773441264916e-07
1033	6.88664235703386e-07
1034	1.04963421648977e-06
1035	1.58607198615295e-06
1036	2.35917745844976e-06
1037	3.49401289100628e-06
1038	5.14825801607452e-06
1039	7.60696110211531e-06
1040	1.10897656859007e-05
1041	1.60705717729165e-05
1042	2.31639988477368e-05
1043	3.32510520739014e-05
1044	4.72769552346043e-05
1045	6.69889173524761e-05
1046	9.39640622623184e-05
1047	0.000131185811071468
1048	0.000182762192202746
1049	0.000252367279412622
1050	0.000345737609634525
1051	0.000473136194607385
1052	0.000641901426210878
1053	0.000864122438927934
1054	0.00115491558453093
1055	0.00153838466631336
1056	0.00203592231520183
1057	0.00268595761400506
1058	0.00351604418045184
1059	0.00457000969816119
1060	0.00590006502527211
1061	0.00756920383331616
1062	0.00966787644227236
1063	0.0123237291080551
1064	0.0155963635192991
1065	0.0196057749714522
1066	0.0245671121498425
1067	0.0305969497554813
1068	0.0378796385626632
1069	0.0465385430358026
1070	0.0569394612867503
1071	0.0692561649248789
1072	0.0838981547359962
1073	0.101018035699481
1074	0.120923294738622
1075	0.14393821771862
1076	0.170400900816892
1077	0.200642793445606
1078	0.235628740134343
1079	0.275165754099073
1080	0.319601085645904
1081	0.369377406740083
1082	0.425038320335904
1083	0.486524970092102
1084	0.5543680135233
1085	0.628214712508471
1086	0.709058489694629
1087	0.796774773411457
1088	0.891212175830846
1089	0.992188784816765
1090	1.09958267617529
1091	1.21403304230311
1092	1.3344358967997
1093	1.45977971562772
1094	1.59021946795013
1095	1.72578471908848
1096	1.86531205589244
1097	2.00850719786412
1098	2.1539968788923
1099	2.3019903517666
1100	2.45142556563818
1101	2.60076219965792
1102	2.74928819676965
1103	2.89653043716419
1104	3.04192075571298
1105	3.18471014915053
1106	3.32336489043484
1107	3.45808902013294
1108	3.58815465468681
1109	3.71356259292056
1110	3.83262798481252
1111	3.94578130151746
1112	4.05230903747425
1113	4.15284517624262
1114	4.24607306653639
1115	4.33266985329901
1116	4.41266533349855
1117	4.48615250703659
1118	4.55352813023272
1119	4.61470146634079
1120	4.66994219993685
1121	4.71955058098096
1122	4.76390757620965
1123	4.80341990687987
1124	4.83793299955639
1125	4.86853299844023
1126	4.89516270392808
1127	4.91808694993434
1128	4.93788190397953
1129	4.95487939632802
1130	4.96937878250667
1131	4.98166139259486
1132	4.99199947704787
1133	5.00039990929184
1134	5.00732925633531
1135	5.01299264856279
1136	5.0175698146324
1137	5.02114010558691
1138	5.02393291204728
1139	5.02606652380986
1140	5.02763145892213
1141	5.02874534017485
1142	5.02948007512677
1143	5.02985858973854
1144	5.02998493101346
1145	5.02990600045761
1146	5.02966023208687
1147	5.02926960353877
1148	5.02877331650794
1149	5.02819287961512
1150	5.02754581398566
1151	5.02684372760944
1152	5.02610116551649
1153	5.0253247116239
1154	5.0245244582215
1155	5.02370592536247
1156	5.02287345640906
1157	5.02203044304174
1158	5.02117932067168
1159	5.02032219023944
1160	5.01946032473523
1161	5.01859543041419
1162	5.01772837754465
1163	5.01685981413679
1164	5.01599023039961
1165	5.01511998402681
1166	5.01424936302594
1167	5.01337856891538
1168	5.01250770475149
1169	5.01163688511618
1170	5.01076619658503
1171	5.00989568952929
1172	5.0090253954908
1173	5.0081553464232
1174	5.00728555868301
1175	5.0064160440055
1176	5.00554681298149
1177	5.00467786965459
1178	5.00380921908353
1179	5.00294086427397
1180	5.00207280696402
1181	5.00120504827985
1182	5.00033758892843
1183	4.99947042933146
1184	4.99860356967641
1185	4.99773701011735
1186	4.99687075066095
1187	4.99600479125768
1188	4.99513913182089
1189	4.99427377223956
1190	4.99340871238675
1191	4.99254395212525
1192	4.99167949131121
1193	4.99081532979655
1194	4.99038299984731
1195	4.98995076976829
1196	4.98951863952188
1197	4.98908660907014
1198	4.98865467837479
1199	4.98822284739731
1200	4.98779111609909


==> results/EE_UE_TS_q2_proposed_smooth.dat <==
600	0
601	0
602	0
603	0
604	0
605	0
606	0
607	0
608	0
609	0
610	0
611	0
612	0
613	0
614	0
615	0
616	0
617	0
618	0
619	0
620	0
621	0
622	0
623	0
624	0
625	0
626	0
627	0
628	0
629	0
630	0
631	0
632	0
633	0
634	0
635	0
636	0
637	0
638	0
639	0
640	0
641	0
642	0
643	0
644	0
645	0
646	0
647	0
648	0
649	0
650	0
651	0
652	0
653	0
654	0
655	0
656	0
657	0
658	0
659	0
660	0
661	0
662	0
663	0
664	0
665	0
666	0
667	0
668	0
669	0
670	0
671	0
672	0
673	0
674	0
675	0
676	0
677	0
678	0
679	0
680	0
681	0
682	0
683	0
684	0
685	0
686	0
687	0
688	0
689	0
690	0
691	0
692	0
693	0
694	0
695	0
696	0
697	0
698	0
699	0
700	0
701	0
702	0
703	0
704	0
705	0
706	0
707	0
708	0
709	0
710	0
711	0
712	0
713	0
714	0
715	0
716	0
717	0
718	0
719	0
720	0
721	0
722	0
723	0
724	0
725	0
726	0
727	0
728	0
729	0
730	0
731	0
732	0
733	0
734	0
735	0
736	0
737	0
738	0
739	0
740	0
741	0
742	0
743	0
744	0
745	0
746	0
747	0
748	0
749	0
750	0
751	0
752	0
753	0
754	0
755	0
756	0
757	0
758	0
759	0
760	0
761	0
762	0
763	0
764	0
765	0
766	0
767	0
768	0
769	0
770	0
771	0
772	0
773	0
774	0
775	0
776	0
777	0
778	0
779	0
780	0
781	0
782	0
783	0
784	0
785	0
786	0
787	0
788	0
789	0
790	0
791	0
792	0
793	0
794	0
795	0
796	0
797	0
798	0
799	0
800	0
801	0
802	0
803	0
804	0
805	0
806	0
807	0
808	0
809	0
810	0
811	0
812	0
813	0
814	0
815	0
816	0
817	0
818	0
819	0
820	0
821	0
822	0
823	0
824	0
825	0
826	0
827	0
828	0
829	0
830	0
831	0
832	0
833	0
834	0
835	0
836	0
837	0
838	0
839	0
840	0
841	0
842	0
843	0
844	0
845	0
846	0
847	0
848	0
849	0
850	0
851	0
852	0
853	0
854	0
855	0
856	0
857	0
858	0
859	0
860	0
861	0
862	0
863	0
864	0
865	0
866	0
867	0
868	0
869	0
870	0
871	0
872	0
873	0
874	0
875	0
876	0
877	0
878	0
879	0
880	0
881	0
882	0
883	0
884	0
885	0
886	0
887	0
888	0
889	0
890	0
891	0
892	0
893	0
894	0
895	0
896	0
897	0
898	0
899	0
900	0
901	0
902	0
903	0
904	0
905	0
906	0
907	0
908	0
909	0
910	0
911	0
912	0
913	2.79818349268366e-10
914	7.69307985713758e-10
915	1.62496644397118e-09
916	3.10780768263529e-09
917	5.65501990473184e-09
918	9.92929497563213e-09
919	1.70871280456965e-08
920	2.87558361845796e-08
921	4.83248957946906e-08
922	8.07846904531595e-08
923	1.33219837241393e-07
924	2.1835993701735e-07
925	3.55660922335604e-07
926	5.71798600455664e-07
927	9.10479571188533e-07
928	1.43701120463269e-06
929	2.2495104798132e-06
930	3.49334177452305e-06
931	5.38223410813753e-06
932	8.22736458087849e-06
933	1.24770672594022e-05
934	1.88743268242683e-05
935	2.83297994463476e-05
936	4.18653169961574e-05
937	6.1786257209187e-05
938	9.02098245613894e-05
939	0.000130818131296932
940	0.00018822450302847
941	0.000268792976584663
942	0.000382334525227986
943	0.000538490492128106
944	0.000753859948765041
945	0.00104356067258163
946	0.00143347726514061
947	0.00196316942647367
948	0.00266347880252869
949	0.00358248788972358
950	0.00477976821674519
951	0.00632856615670636
952	0.0083440768691958
953	0.0109487305511493
954	0.0142427795062389
955	0.0183790714216261
956	0.0236158527153915
957	0.0300943478958622
958	0.0380916622520315
959	0.0478633532600113
960	0.0597543152160912
961	0.0741478198809962
962	0.0914065538595099
963	0.111872426963428
964	0.135975276650549
965	0.164493422743703
966	0.197611093530486
967	0.23578341553515
968	0.279478554928354
969	0.329510820537141
970	0.386556304809227
971	0.450515261148474
972	0.521803250896622
973	0.600699757762601
974	0.687463936886523
975	0.782222208392771
976	0.886236895827565
977	0.998555678435963
978	1.11895441798686
979	1.24719245870606
980	1.38261125709873
981	1.52500919993018
982	1.67388251626418
983	1.82774673725105
984	1.98580616964362
985	2.14829066172262
986	2.313380019037
987	2.48008055931329
988	2.64802357996645
989	2.81543650478748
990	2.98127134683059
991	3.14327119970686
992	3.30171085464543
993	3.45556557481985
994	3.60425810881752
995	3.74664017916872
996	3.8820878542676
997	4.00999035989247
998	4.13072724054634
999	4.24396192210883
1000	4.34799008160303
1001	4.44394818924657
1002	4.53189842065371
1003	4.61144385552524
1004	4.68341765677301
1005	4.74811247970029
1006	4.80583935253065
1007	4.85674284936771
1008	4.90149206574685
1009	4.94031951698476
1010	4.97403388242944
1011	5.0031035161499
1012	5.02798825948825
1013	5.04913260068092
1014	5.06671690849811
1015	5.08131055615331
1016	5.09339699848351
1017	5.10331282445448
1018	5.1112396980268
1019	5.11756206541097
1020	5.12253600280334
1021	5.12642450378614
1022	5.12934953544727
1023	5.13151243583834
1024	5.13301418576947
1025	5.13401010301436
1026	5.13459761077908
1027	5.13485604478
1028	5.13485174931894
1029	5.13461737253807
1030	5.13422372873178
1031	5.13370568931538
1032	5.13309117547695
1033	5.1323976217045
1034	5.13164840406257
1035	5.13085608146177
1036	5.13003176796345
1037	5.1291838665643
1038	5.1283175970937
1039	5.12743870225065
1040	5.12655119918871
1041	5.1256563661708
1042	5.12475695234795
1043	5.12385434485797
1044	5.12294955570708
1045	5.12204331856687
1046	5.12113616066576
1047	5.12022845859134
1048	5.11932046170433
1049	5.11841237229253
1050	5.11750433037327
1051	5.11659643385899
1052	5.11568873146851
1053	5.11478126573284
1054	5.11387406227142
1055	5.11296714549508
1056	5.11206052617504
1057	5.11115421255389
1058	5.11024820998231
1059	5.10934252226476
1060	5.10843715131917
1061	5.10753209867072
1062	5.10662736500323
1063	5.1057229507484
1064	5.10481885617974
1065	5.10391508135909
1066	5.10301162624858
1067	5.10210849078798
1068	5.10120567486183
1069	5.10030317833391
1070	5.09940100105401
1071	5.09849914286654
1072	5.09759760360929
1073	5.09669638311814
1074	5.09579548122658
1075	5.09489489776715
1076	5.09399463257194
1077	5.09309468547276
1078	5.09219505630133
1079	5.09129574488941
1080	5.09039675106878
1081	5.08949807467127
1082	5.08859971552884
1083	5.08770167347352
1084	5.08680394833748
1085	5.08590653995299
1086	5.08500944815244
1087	5.08411267276833
1088	5.08321621363329
1089	5.08232007058007
1090	5.08142424344151
1091	5.0805287320506
1092	5.07963353624042
1093	5.07873865584421
1094	5.07784409069527
1095	5.07694984062706
1096	5.07605590547315
1097	5.07516228506721
1098	5.07426897924304
1099	5.07337598783456
1100	5.0724833106758
1101	5.07159094760091
1102	5.07069889844416
1103	5.06980716303993
1104	5.06891574122271
1105	5.06802463282713
1106	5.06713383768791
1107	5.06624335563991
1108	5.06535318651808
1109	5.0644633301575
1110	5.06357378639338
1111	5.06268455506101
1112	5.06179563599584
1113	5.06090702903341
1114	5.06001873400936
1115	5.05913075075947
1116	5.05824307911964
1117	5.05735571892587
1118	5.05646867001427
1119	5.05558193222108
1120	5.05469550538265
1121	5.05380938933545
1122	5.05292358391604
1123	5.05203808896113
1124	5.05115290430751
1125	5.05026802979212
1126	5.04938346525199
1127	5.04849921052426
1128	5.04761526544621
1129	5.0467316298552
1130	5.04584830358874
1131	5.04496528648443
1132	5.04408257837998
1133	5.04320017911323
1134	5.04231808852212
1135	5.04143630644473
1136	5.0405548327192
1137	5.03967366718385
1138	5.03879280967705
1139	5.03791226003734
1140	5.03703201810332
1141	5.03615208371374
1142	5.03527245670745
1143	5.0343931369234
1144	5.03351412420069
1145	5.03263541837849
1146	5.03175701929611
1147	5.03087892679295
1148	5.03000114070854
1149	5.02912366088252
1150	5.02824648715463
1151	5.02736961936474
1152	5.02649305735282
1153	5.02561680095894
1154	5.02474085002332
1155	5.02386520438624
1156	5.02298986388813
1157	5.02211482836951
1158	5.02124009767104
1159	5.02036567163345
1160	5.01949155009761
1161	5.01861773290449
1162	5.01774421989518
1163	5.01687101091086
1164	5.01599810579285
1165	5.01512550438255
1166	5.0142532065215
1167	5.01338121205132
1168	5.01250952081377
1169	5.0116381326507
1170	5.01076704740407
1171	5.00989626491596
1172	5.00902578502855
1173	5.00815560758415
1174	5.00728573242514
1175	5.00641615939406
1176	5.00554688833351
1177	5.00467791908624
1178	5.00380925149508
1179	5.00294088540299
1180	5.00207282065302
1181	5.00120505708834
1182	5.00033759455224
1183	4.99947043288809
1184	4.9986035719394
1185	4.99773701154976
1186	4.99687075156288
1187	4.9960047918226
1188	4.99513913217283
1189	4.99427377245761
1190	4.99340871252108
1191	4.99254395220751
1192	4.99167949136124
1193	4.99081532982675
1194	4.99038299986665
1195	4.98995076978067
1196	4.98951863952986
1197	4.98908660907532
1198	4.98865467837816
1199	4.98822284739952
1200	4.98779111610054


==> results/UE_ES_Nmin_q1_proposed.dat <==
10	846
11	833
12	819
13	806
14	792
15	778
16	763
17	749
18	733
19	719
20	703
21	688
22	672
23	656
24	640
25	624


==> results/UE_ES_Nmin_q2_proposed.dat <==
10	848
11	835
12	823
13	809
14	796
15	782
16	768
17	754
18	740
19	724
20	709
21	694
22	678
23	662
24	646
25	630


==> results/UE_ES_q1_badiu_theory.dat <==
0.026 1.0
0.0526666666666667 1.0
0.0793333333333333 1.0
0.106 1.0
0.132666666666667 1.0
0.159333333333333 1.0
0.186 1.0
0.212666666666667 1.0
0.239333333333333 1.0
0.266 1.0
0.292666666666667 1.0
0.319333333333333 1.0
0.346 1.0
0.372666666666667 1.0
0.399333333333333 1.0
0.426 1.0
0.452666666666667 1.0
0.479333333333333 1.0
0.506 1.0
0.532666666666667 1.0
0.559333333333333 1.0
0.586 1.0
0.612666666666667 1.0
0.639333333333333 1.0
0.666 1.0
0.692666666666667 1.0
0.718666666666667 0.999999999999999
0.719333333333333 0.999999999999998
0.72 0.999999999999997
0.720666666666667 0.999999999999995
0.721333333333333 0.99999999999999
0.722 0.999999999999982
0.722666666666667 0.999999999999967
0.723333333333333 0.999999999999941
0.724 0.999999999999894
0.724666666666667 0.999999999999811
0.725333333333333 0.999999999999664
0.726 0.999999999999408
0.726666666666667 0.999999999998963
0.727333333333333 0.999999999998194
0.728 0.999999999996875
0.728666666666667 0.999999999994626
0.729333333333333 0.999999999990814
0.73 0.999999999984395
0.730666666666667 0.999999999973651
0.731333333333333 0.999999999955781
0.732 0.999999999926241
0.732666666666667 0.999999999877714
0.733333333333333 0.999999999798486
0.734 0.999999999669935
0.734666666666667 0.999999999462637
0.735333333333333 0.999999999130412
0.736 0.999999998601245
0.736666666666667 0.999999997763567
0.737333333333333 0.99999999644564
0.738 0.999999994384833
0.738666666666667 0.999999991182121
0.739333333333333 0.99999998623518
0.74 0.999999978640721
0.740666666666667 0.999999967052917
0.741333333333333 0.999999949479636
0.742 0.999999922991284
0.742666666666667 0.999999883307742
0.743333333333333 0.999999824216602
0.744 0.999999736759768
0.744666666666667 0.999999608104503
0.745333333333333 0.999999419988057
0.746 0.999999146590696
0.746666666666667 0.999998751648849
0.747333333333333 0.999998184566413
0.748 0.99999737521645
0.748666666666667 0.999996227045624
0.749333333333333 0.999994607998305
0.75 0.99999233866487
0.750666666666667 0.999989176928453
0.751333333333333 0.999984798236239
0.752 0.999978770456182
0.752666666666667 0.999970522100239
0.753333333333333 0.999959302504958
0.754 0.999944132366106
0.754666666666667 0.999923742834922
0.755333333333333 0.999896501211781
0.756 0.999860321133769
0.756666666666667 0.999812555064764
0.757333333333333 0.999749866881996
0.758 0.999668082436776
0.758666666666667 0.999562016176161
0.759333333333333 0.999425272275129
0.76 0.999250019273093
0.760666666666667 0.999026737960006
0.761333333333333 0.998743943236293
0.762 0.99838788189111
0.762666666666667 0.997942209707522
0.763333333333333 0.997387653000538
0.764 0.996701661597904
0.764666666666667 0.995858062337572
0.765333333333333 0.994826724314263
0.766 0.993573249271345
0.766666666666667 0.992058702595479
0.767333333333333 0.990239402201461
0.768 0.988066784050858
0.768666666666667 0.985487363978825
0.769333333333333 0.982442815754256
0.77 0.978870184725181
0.770666666666667 0.974702254874814
0.771333333333333 0.969868084538182
0.772 0.964293722346509
0.772666666666667 0.957903110175621
0.773333333333333 0.950619174026571
0.774 0.942365096991011
0.774666666666667 0.933065760941188
0.775333333333333 0.922649335594048
0.776 0.911048985462746
0.776666666666667 0.898204657291622
0.777333333333333 0.884064903291668
0.778 0.868588689267227
0.778666666666667 0.85174713197336
0.779333333333333 0.833525107139856
0.78 0.813922668861374
0.780666666666667 0.792956222714549
0.781333333333333 0.770659399145668
0.782 0.747083580374979
0.782666666666667 0.722298043150631
0.783333333333333 0.696389690892246
0.784 0.669462361688336
0.784666666666667 0.641635712748727
0.785333333333333 0.613043696660381
0.786 0.583832659501962
0.786666666666667 0.554159104853703
0.787333333333333 0.524187180334993
0.788 0.494085953902058
0.788666666666667 0.464026555220648
0.789333333333333 0.434179262596685
0.79 0.404710617946141
0.790666666666667 0.375780651021211
0.791333333333333 0.347540289654977
0.792 0.320129025373421
0.792666666666667 0.29367289373071
0.793333333333333 0.268282816652846
0.794 0.244053340516354
0.794666666666667 0.221061789293905
0.795333333333333 0.199367837533977
0.796 0.17901349385692
0.796666666666667 0.16002347263728
0.797333333333333 0.142405920117113
0.798 0.126153451760104
0.798666666666667 0.111244450493325
0.799333333333333 0.0976445707426447
0.8 0.0853083908822382
0.800666666666667 0.0741811567724052
0.801333333333333 0.0642005612726003
0.802 0.0552985086804534
0.802666666666667 0.0474028186251266
0.803333333333333 0.0404388306380621
0.804 0.0343308780383031
0.804666666666667 0.0290036075090621
0.805333333333333 0.0243831284421162
0.806 0.0203979834712901
0.806666666666667 0.0169799383390895
0.807333333333333 0.0140645951440179
0.808 0.0115918379637566
0.808666666666667 0.0095061237695623
0.809333333333333 0.0077566344259035
0.81 0.0062973074434826
0.810666666666667 0.005086764099885
0.811333333333333 0.0040881536690569
0.812 0.0032689319369585
0.812666666666667 0.0026005910644418
0.813333333333333 0.0020583563306477
0.814 0.0016208634853588
0.814666666666667 0.001269828479935
0.815333333333333 0.0009897193413106
0.816 0.0007674379911953
0.816666666666667 0.0005920179632932
0.817333333333333 0.0004543422864019
0.818 0.0003468843141762
0.818666666666667 0.0002634730109537
0.819333333333333 0.0001990831518728
0.82 0.0001496500582851
0.820666666666667 0.0001119078518057
0.821333333333333 8.32497524069419e-05
0.822 6.16086442822645e-05
0.822666666666667 4.53559631586317e-05
0.823333333333333 3.32168955630437e-05
0.824 2.41999008631179e-05
0.824666666666667 1.7538649366564e-05
0.825333333333333 1.2644595675344e-05
0.826 9.06855994533792e-06
0.826666666666667 6.46985772548868e-06
0.827333333333333 4.59169140295663e-06
0.828 3.2416852508999e-06
0.828666666666667 2.2766061621968e-06
0.829333333333333 1.59045974057626e-06
0.83 1.105284412425e-06
0.85 1e-07
0.87 1e-07
0.89 1e-07
0.91 1e-07
0.93 1e-07
0.941333333333333 2.08018348180563e-06
0.942 4.79418292432534e-06
0.942666666666667 1.07801225810981e-05
0.943333333333333 2.36400957546086e-05
0.944 5.05368582433516e-05
0.944666666666667 0.0001052724834201
0.945333333333333 0.0002135899601971
0.946 0.0004219063316574
0.946666666666667 0.0008110159203673
0.947333333333333 0.0015164557222742
0.948 0.0027569398964134
0.948666666666667 0.0048711915534023
0.949333333333333 0.0083612578445808
0.95 0.0139367751334577
0.950666666666667 0.0225498612862266
0.951333333333333 0.0354052706698664
0.952 0.0539269587750982
0.952666666666667 0.0796627985840633
0.953333333333333 0.114116442382934
0.954 0.158510611039509
0.954666666666667 0.213508134443803
0.955333333333333 0.278940898831577
0.956 0.353614163780838
0.956666666666667 0.435255109030047
0.957333333333333 0.520653493464436
0.958 0.605999662170183
0.958666666666667 0.687370916921531
0.959333333333333 0.761269090777429
0.96 0.82508891060671
0.960666666666667 0.87741006038226
0.961333333333333 0.918053758069198
0.962 0.947910860715585
0.962666666666667 0.968608965861775
0.963333333333333 0.982119513912723
0.964 0.990403542814266
0.964666666666667 0.995162736998923
0.965333333333333 0.997717608616897
0.966 0.99899547625376
0.966666666666667 0.999589125351025
0.967333333333333 0.999844422981518
0.968 0.999945691067842
0.968666666666667 0.999982599182403
0.969333333333333 0.999994906838475
0.97 0.999998645067338
0.970666666666667 0.999999674178304
0.971333333333333 0.999999929595852
0.972 0.999999986417622
0.972666666666667 0.999999997676904
0.973333333333333 0.999999999650421
0.974 0.999999999954105
0.974666666666667 0.999999999994791
0.975333333333333 0.999999999999494
0.976 0.999999999999958
0.976666666666667 0.999999999999997
0.978 1.0


==> results/UE_ES_q1_proposed_theory.dat <==
0.026 1.0
0.0526666666666667 1.0
0.0793333333333333 1.0
0.106 1.0
0.132666666666667 1.0
0.159333333333333 1.0
0.186 1.0
0.212666666666667 1.0
0.239333333333333 1.0
0.266 1.0
0.292666666666667 1.0
0.319333333333333 1.0
0.346 1.0
0.372666666666667 1.0
0.399333333333333 1.0
0.426 1.0
0.452666666666667 1.0
0.479333333333333 1.0
0.506 1.0
0.532666666666667 1.0
0.545333333333333 0.999999999999999
0.546 0.999999999999998
0.546666666666667 0.999999999999994
0.547333333333333 0.999999999999981
0.548 0.999999999999944
0.548666666666667 0.999999999999838
0.549333333333333 0.999999999999538
0.55 0.999999999998713
0.550666666666667 0.999999999996484
0.551333333333333 0.999999999990591
0.552 0.999999999975332
0.552666666666667 0.999999999936626
0.553333333333333 0.999999999840463
0.554 0.999999999606429
0.554666666666667 0.99999999904848
0.555333333333333 0.99999999774539
0.556 0.999999994763875
0.556666666666667 0.999999988080444
0.557333333333333 0.999999973402031
0.558 0.999999941816127
0.558666666666667 0.99999987521842
0.559333333333333 0.999999737626129
0.56 0.999999459068653
0.560666666666667 0.999998906433659
0.561333333333333 0.999997831994957
0.562 0.999995784789764
0.562666666666667 0.999991961878116
0.563333333333333 0.999984965119329
0.564 0.999972413903096
0.564666666666667 0.999950345169088
0.565333333333333 0.999912309761622
0.566 0.999848050751305
0.566666666666667 0.999741628736436
0.567333333333333 0.999568847529676
0.568 0.999293839658834
0.568666666666667 0.998864705316541
0.569333333333333 0.998208171960884
0.57 0.997223364191007
0.570666666666667 0.995774949329862
0.571333333333333 0.993686149028927
0.572 0.990732364286283
0.572666666666667 0.986636418628746
0.573333333333333 0.981066635036692
0.574 0.97363906866794
0.574666666666667 0.963925159034793
0.575333333333333 0.951465791091554
0.576 0.935792238075122
0.576666666666667 0.91645371162368
0.577333333333333 0.893050326371082
0.578 0.865269305819561
0.578666666666667 0.832921362407277
0.579333333333333 0.795973544264204
0.58 0.754574609397003
0.580666666666667 0.709069274543179
0.581333333333333 0.659998524803633
0.582 0.608084501703535
0.582666666666667 0.554200157685686
0.583333333333333 0.49932564568326
0.584 0.444495037723535
0.584666666666667 0.390738181671797
0.585333333333333 0.339023114961053
0.586 0.290204360784447
0.586666666666667 0.244981654732545
0.587333333333333 0.203872319295792
0.588 0.167198836435952
0.588666666666667 0.135091423596402
0.589333333333333 0.107503849160112
0.59 0.0842395325700532
0.590666666666667 0.0649842847411861
0.591333333333333 0.0493418862253974
0.592 0.0368690184342017
0.592666666666667 0.0271067379141062
0.593333333333333 0.0196065624778012
0.594 0.0139501658738991
0.594666666666667 0.0097625231208712
0.595333333333333 0.0067190202089626
0.596 0.004547494080032
0.596666666666667 0.0030263985534176
0.597333333333333 0.0019803284361226
0.598 0.0012740260074114
0.598666666666667 0.0008057964181557
0.599333333333333 0.0005010224622675
0.6 0.0003062353511052
0.600666666666667 0.0001839939242557
0.601333333333333 0.0001086644682125
0.602 6.30805330857793e-05
0.602666666666667 3.59928643797527e-05
0.603333333333333 2.01856084080062e-05
0.604 1.11266444807612e-05
0.604666666666667 6.02805734535878e-06
0.605333333333333 3.20978827449033e-06
0.606 1.67979924597861e-06
0.626 1e-07
0.646 1e-07
0.666 1e-07
0.686 1e-07
0.706 1e-07
0.726 1e-07
0.746 1e-07
0.766 1e-07
0.786 1e-07
0.806 1e-07
0.826 1e-07
0.846 1e-07
0.866 1e-07
0.886 1e-07
0.906 1e-07
0.926 1e-07
0.946 1e-07
0.964666666666667 1.14845678730893e-06
0.965333333333333 8.61541007746186e-06
0.966 5.5456920487345e-05
0.966666666666667 0.0003049676816272
0.967333333333333 0.0014266254357157
0.968 0.0056542896278669
0.968666666666667 0.0189209717896603
0.969333333333333 0.0533222238252656
0.97 0.126438966023358
0.970666666666667 0.252707773241322
0.971333333333333 0.428222150217627
0.972 0.622591023698362
0.972666666666667 0.792187379555625
0.973333333333333 0.907381730390587
0.974 0.967490094749568
0.974666666666667 0.991238905817134
0.975333333333333 0.998231522242303
0.976 0.999739168535014
0.976666666666667 0.999972605412168
0.977333333333333 0.999998006366097
0.978 0.999999902397386
0.978666666666667 0.999999996888119
0.979333333333333 0.99999999993767
0.98 0.999999999999247
0.980666666666667 0.999999999999995
0.995333333333333 1.0


==> results/UE_ES_q2_badiu_theory.dat <==
0.026 1.0
0.0526666666666667 1.0
0.0793333333333333 1.0
0.106 1.0
0.132666666666667 1.0
0.159333333333333 1.0
0.186 1.0
0.212666666666667 1.0
0.239333333333333 1.0
0.266 1.0
0.292666666666667 1.0
0.319333333333333 1.0
0.346 1.0
0.372666666666667 1.0
0.399333333333333 1.0
0.426 1.0
0.452666666666667 1.0
0.479333333333333 1.0
0.506 1.0
0.532666666666667 1.0
0.559333333333333 1.0
0.586 1.0
0.612666666666667 1.0
0.639333333333333 1.0
0.656666666666667 0.999999999999999
0.657333333333333 0.999999999999996
0.658 0.999999999999987
0.658666666666667 0.999999999999955
0.659333333333333 0.999999999999851
0.66 0.999999999999515
0.660666666666667 0.999999999998459
0.661333333333333 0.999999999995231
0.662 0.999999999985619
0.662666666666667 0.999999999957723
0.663333333333333 0.999999999878855
0.664 0.999999999661602
0.664666666666667 0.999999999078495
0.665333333333333 0.999999997553547
0.666 0.999999993667598
0.666666666666667 0.999999984018496
0.667333333333333 0.999999960671284
0.668 0.999999905621869
0.668666666666667 0.999999779133425
0.669333333333333 0.999999495902722
0.67 0.999998877840889
0.670666666666667 0.999997563414327
0.671333333333333 0.999994839056565
0.672 0.999989335722542
0.672666666666667 0.999978500646674
0.673333333333333 0.999957708816109
0.674 0.999918820562934
0.674666666666667 0.999847924969245
0.675333333333333 0.999721943918077
0.676 0.999503728025923
0.676666666666667 0.99913528309104
0.677333333333333 0.998528862853381
0.678 0.997555892982242
0.678666666666667 0.99603408677651
0.679333333333333 0.993713685376832
0.68 0.990264471163491
0.680666666666667 0.985265969039865
0.681333333333333 0.978203906480501
0.682 0.968476335234085
0.682666666666667 0.955412593364915
0.683333333333333 0.938307316192812
0.684 0.916469914797296
0.684666666666667 0.889287440254885
0.685333333333333 0.856295868473578
0.686 0.817252101247691
0.686666666666667 0.772197023990786
0.687333333333333 0.721499398548226
0.688 0.665871607961577
0.688666666666667 0.606351365721155
0.689333333333333 0.544248084603151
0.69 0.481057905501559
0.690666666666667 0.418356404738601
0.691333333333333 0.357681704880597
0.692 0.300422323906708
0.692666666666667 0.247723266293324
0.693333333333333 0.20042077293713
0.694 0.159011470461052
0.694666666666667 0.123656365927905
0.695333333333333 0.0942152535333377
0.696 0.0703034875159087
0.696666666666667 0.0513612261673765
0.697333333333333 0.0367252384212713
0.698 0.0256948827568421
0.698666666666667 0.0175863662466314
0.699333333333333 0.0117722358404062
0.7 0.0077056814222033
0.700666666666667 0.0049312514484434
0.701333333333333 0.003084820253056
0.702 0.0018861177448399
0.702666666666667 0.0011269892642398
0.703333333333333 0.0006580125007222
0.704 0.0003753774391695
0.704666666666667 0.0002092100327976
0.705333333333333 0.000113904725928
0.706 6.05778638862622e-05
0.706666666666667 3.14680880767143e-05
0.707333333333333 1.59655900218048e-05
0.708 7.91105395885864e-06
0.708666666666667 3.82822352561107e-06
0.709333333333333 1.8090669672368e-06
0.729333333333333 1e-07
0.749333333333333 1e-07
0.769333333333333 1e-07
0.789333333333333 1e-07
0.809333333333333 1e-07
0.829333333333333 1e-07
0.849333333333333 1e-07
0.869333333333333 1e-07
0.889333333333333 1e-07
0.909333333333333 1e-07
0.929333333333333 1e-07
0.949333333333333 1e-07
0.962666666666667 1.78505418329368e-06
0.963333333333333 1.28284670762567e-05
0.964 7.90808467885023e-05
0.964666666666667 0.0004164783136249
0.965333333333333 0.0018666152096866
0.966 0.0070944624006239
0.966666666666667 0.0227989287180546
0.967333333333333 0.0618337577053341
0.968 0.141511276586324
0.968666666666667 0.273994401251365
0.969333333333333 0.451883557628859
0.97 0.642971306025132
0.970666666666667 0.805531947561571
0.971333333333333 0.913859361015793
0.972 0.969736681856282
0.972666666666667 0.991759994158465
0.973333333333333 0.998299396310454
0.974 0.999739768286774
0.974666666666667 0.999971134605071
0.975333333333333 0.999997733545687
0.976 0.999999877184983
0.976666666666667 0.999999995531604
0.977333333333333 0.999999999894082
0.978 0.999999999998418
0.978666666666667 0.999999999999986
0.988666666666667 1.0


==> results/UE_ES_q2_proposed_theory.dat <==
0.026 1.0
0.0526666666666667 1.0
0.0793333333333333 1.0
0.106 1.0
0.132666666666667 1.0
0.159333333333333 1.0
0.186 1.0
0.212666666666667 1.0
0.239333333333333 1.0
0.266 1.0
0.292666666666667 1.0
0.319333333333333 1.0
0.346 1.0
0.372666666666667 1.0
0.399333333333333 1.0
0.426 1.0
0.452666666666667 1.0
0.479333333333333 1.0
0.506 1.0
0.532666666666667 1.0
0.559333333333333 1.0
0.586 1.0
0.612666666666667 1.0
0.619333333333333 0.999999999999999
0.62 0.999999999999998
0.620666666666667 0.999999999999991
0.621333333333333 0.999999999999969
0.622 0.999999999999891
0.622666666666667 0.999999999999631
0.623333333333333 0.99999999999878
0.624 0.99999999999608
0.624666666666667 0.999999999987742
0.625333333333333 0.999999999962692
0.626 0.999999999889489
0.626666666666667 0.999999999681401
0.627333333333333 0.999999999105972
0.628 0.999999997557958
0.628666666666667 0.999999993506503
0.629333333333333 0.999999983190427
0.63 0.999999957634011
0.630666666666667 0.999999896033866
0.631333333333333 0.999999751565066
0.632 0.999999421886181
0.632666666666667 0.999998689825652
0.633333333333333 0.999997108010982
0.634 0.999993781945333
0.634666666666667 0.999986976032173
0.635333333333333 0.999973423014059
0.636 0.999947157057382
0.636666666666667 0.999897615291813
0.637333333333333 0.999806669176931
0.638 0.999644172492964
0.638666666666667 0.999361576693348
0.639333333333333 0.998883210125613
0.64 0.998094998514325
0.640666666666667 0.996830772847082
0.641333333333333 0.994856901126435
0.642 0.991856782162406
0.642666666666667 0.987417672802022
0.643333333333333 0.981023218013835
0.644 0.972055666030629
0.644666666666667 0.959811779640137
0.645333333333333 0.943535621806522
0.646 0.922469537417686
0.646666666666667 0.895921825870744
0.647333333333333 0.863346135471082
0.648 0.824424124901543
0.648666666666667 0.779140233505293
0.649333333333333 0.727836296319802
0.65 0.671234829857222
0.650666666666667 0.61042326711969
0.651333333333333 0.546796844613386
0.652 0.481964312792471
0.652666666666667 0.4176268724323
0.653333333333333 0.355445401927535
0.654 0.296913098869616
0.654666666666667 0.243249652243103
0.655333333333333 0.195329227486548
0.656 0.153648755136272
0.656666666666667 0.118336526935038
0.657333333333333 0.0891952431081744
0.658 0.0657694788451915
0.658666666666667 0.0474256175464109
0.659333333333333 0.0334326466088134
0.66 0.0230343671356638
0.660666666666667 0.0155067846188881
0.661333333333333 0.0101979149009945
0.662 0.006550282673634
0.662666666666667 0.0041085827109475
0.663333333333333 0.0025161702037334
0.664 0.0015043331901799
0.664666666666667 0.0008779114471493
0.665333333333333 0.0005000488905939
0.666 0.000277962945594
0.666666666666667 0.0001507773896838
0.667333333333333 7.98043758166329e-05
0.668 4.12124376836428e-05
0.668666666666667 2.07641530277753e-05
0.669333333333333 1.02061178851572e-05
0.67 4.89379888619733e-06
0.670666666666667 2.28903225935576e-06
0.671333333333333 1.04438626642367e-06
0.691333333333333 1e-07
0.711333333333333 1e-07
0.731333333333333 1e-07
0.751333333333333 1e-07
0.771333333333333 1e-07
0.791333333333333 1e-07
0.811333333333333 1e-07
0.831333333333333 1e-07
0.851333333333333 1e-07
0.871333333333333 1e-07
0.891333333333333 1e-07
0.911333333333333 1e-07
0.931333333333333 1e-07
0.951333333333333 1e-07
0.966 4.28679973870044e-06
0.966666666666667 3.3891676777389e-05
0.967333333333333 0.0002228770411313
0.968 0.0012128680349882
0.968666666666667 0.0054356830485296
0.969333333333333 0.0199810871805223
0.97 0.0600786309889801
0.970666666666667 0.147696817278457
0.971333333333333 0.297886049585507
0.972 0.497579185205099
0.972666666666667 0.701031055652248
0.973333333333333 0.857763233119232
0.974 0.947742593453131
0.974666666666667 0.985630357946426
0.975333333333333 0.997128171434431
0.976 0.999594687187294
0.976666666666667 0.999960770456582
0.977333333333333 0.999997474987965
0.978 0.999999895434594
0.978666666666667 0.99999999731274
0.979333333333333 0.99999999995882
0.98 0.99999999999964
0.980666666666667 0.999999999999998


==> results/UE_TS_Nmin_q1_proposed.dat <==
10	1044
11	1026
12	1007
13	987
14	967
15	947
16	926
17	906
18	885
19	863
20	842
21	820
22	798
23	776
24	755
25	732


==> results/UE_TS_Nmin_q2_proposed.dat <==
10	1154
11	1134
12	1112
13	1090
14	1067
15	1044
16	1020
17	996
18	971
19	947
20	922
21	897
22	872
23	846
24	821
25	795


==> results/UE_TS_q1_badiu.dat <==
1.000000000000000048e-04 1.000000000000000000e+00
4.100000000000000346e-03 1.000000000000000000e+00
8.099999999999999561e-03 1.000000000000000000e+00
1.209999999999999964e-02 1.000000000000000000e+00
1.609999999999999973e-02 1.000000000000000000e+00
2.009999999999999981e-02 1.000000000000000000e+00
2.409999999999999989e-02 1.000000000000000000e+00
2.809999999999999998e-02 1.000000000000000000e+00
3.209999999999999659e-02 1.000000000000000000e+00
3.610000000000000014e-02 1.000000000000000000e+00
4.009999999999999676e-02 1.000000000000000000e+00
4.410000000000000031e-02 1.000000000000000000e+00
4.809999999999999692e-02 1.000000000000000000e+00
5.210000000000000048e-02 1.000000000000000000e+00
5.609999999999999709e-02 1.000000000000000000e+00
6.010000000000000064e-02 1.000000000000000000e+00
6.410000000000000420e-02 1.000000000000000000e+00
6.809999999999999387e-02 1.000000000000000000e+00
7.209999999999999742e-02 1.000000000000000000e+00
7.610000000000000098e-02 1.000000000000000000e+00
8.010000000000000453e-02 1.000000000000000000e+00
8.409999999999999420e-02 1.000000000000000000e+00
8.809999999999999776e-02 1.000000000000000000e+00
9.210000000000000131e-02 1.000000000000000000e+00
9.610000000000000486e-02 1.000000000000000000e+00
1.000999999999999945e-01 1.000000000000000000e+00
1.040999999999999981e-01 1.000000000000000000e+00
1.081000000000000016e-01 1.000000000000000000e+00
1.121000000000000052e-01 1.000000000000000000e+00
1.160999999999999949e-01 1.000000000000000000e+00
1.200999999999999984e-01 1.000000000000000000e+00
1.241000000000000020e-01 1.000000000000000000e+00
1.280999999999999917e-01 1.000000000000000000e+00
1.320999999999999952e-01 1.000000000000000000e+00
1.360999999999999988e-01 1.000000000000000000e+00
1.401000000000000023e-01 1.000000000000000000e+00
1.441000000000000059e-01 1.000000000000000000e+00
1.481000000000000094e-01 1.000000000000000000e+00
1.521000000000000130e-01 1.000000000000000000e+00
1.560999999999999888e-01 1.000000000000000000e+00
1.600999999999999923e-01 1.000000000000000000e+00
1.640999999999999959e-01 1.000000000000000000e+00
1.680999999999999994e-01 1.000000000000000000e+00
1.721000000000000030e-01 1.000000000000000000e+00
1.761000000000000065e-01 1.000000000000000000e+00
1.801000000000000101e-01 1.000000000000000000e+00
1.841000000000000136e-01 1.000000000000000000e+00
1.880999999999999894e-01 1.000000000000000000e+00
1.920999999999999930e-01 1.000000000000000000e+00
1.960999999999999965e-01 1.000000000000000000e+00
2.001000000000000001e-01 1.000000000000000000e+00
2.041000000000000036e-01 1.000000000000000000e+00
2.081000000000000072e-01 1.000000000000000000e+00
2.121000000000000107e-01 1.000000000000000000e+00
2.160999999999999865e-01 1.000000000000000000e+00
2.200999999999999901e-01 1.000000000000000000e+00
2.240999999999999936e-01 1.000000000000000000e+00
2.280999999999999972e-01 1.000000000000000000e+00
2.321000000000000008e-01 1.000000000000000000e+00
2.361000000000000043e-01 1.000000000000000000e+00
2.401000000000000079e-01 1.000000000000000000e+00
2.441000000000000114e-01 1.000000000000000000e+00
2.480999999999999872e-01 1.000000000000000000e+00
2.520999999999999908e-01 1.000000000000000000e+00
2.560999999999999943e-01 1.000000000000000000e+00
2.600999999999999979e-01 1.000000000000000000e+00
2.641000000000000014e-01 1.000000000000000000e+00
2.681000000000000050e-01 1.000000000000000000e+00
2.721000000000000085e-01 1.000000000000000000e+00
2.761000000000000121e-01 1.000000000000000000e+00
2.801000000000000156e-01 1.000000000000000000e+00
2.841000000000000192e-01 1.000000000000000000e+00
2.881000000000000227e-01 1.000000000000000000e+00
2.921000000000000263e-01 1.000000000000000000e+00
2.960999999999999743e-01 1.000000000000000000e+00
3.000999999999999779e-01 1.000000000000000000e+00
3.040999999999999814e-01 1.000000000000000000e+00
3.080999999999999850e-01 1.000000000000000000e+00
3.120999999999999885e-01 1.000000000000000000e+00
3.160999999999999921e-01 1.000000000000000000e+00
3.200999999999999956e-01 1.000000000000000000e+00
3.240999999999999992e-01 1.000000000000000000e+00
3.281000000000000028e-01 1.000000000000000000e+00
3.321000000000000063e-01 1.000000000000000000e+00
3.361000000000000099e-01 1.000000000000000000e+00
3.401000000000000134e-01 1.000000000000000000e+00
3.441000000000000170e-01 1.000000000000000000e+00
3.481000000000000205e-01 1.000000000000000000e+00
3.521000000000000241e-01 1.000000000000000000e+00
3.561000000000000276e-01 1.000000000000000000e+00
3.600999999999999757e-01 1.000000000000000000e+00
3.640999999999999792e-01 1.000000000000000000e+00
3.680999999999999828e-01 1.000000000000000000e+00
3.720999999999999863e-01 1.000000000000000000e+00
3.760999999999999899e-01 1.000000000000000000e+00
3.800999999999999934e-01 1.000000000000000000e+00
3.840999999999999970e-01 1.000000000000000000e+00
3.881000000000000005e-01 1.000000000000000000e+00
3.921000000000000041e-01 1.000000000000000000e+00
3.961000000000000076e-01 1.000000000000000000e+00
4.001000000000000112e-01 1.000000000000000000e+00
4.041000000000000147e-01 1.000000000000000000e+00
4.081000000000000183e-01 1.000000000000000000e+00
4.121000000000000218e-01 1.000000000000000000e+00
4.161000000000000254e-01 1.000000000000000000e+00
4.200999999999999734e-01 1.000000000000000000e+00
4.240999999999999770e-01 1.000000000000000000e+00
4.280999999999999805e-01 1.000000000000000000e+00
4.320999999999999841e-01 1.000000000000000000e+00
4.360999999999999877e-01 1.000000000000000000e+00
4.400999999999999912e-01 1.000000000000000000e+00
4.440999999999999948e-01 1.000000000000000000e+00
4.480999999999999983e-01 1.000000000000000000e+00
4.521000000000000019e-01 1.000000000000000000e+00
4.561000000000000054e-01 1.000000000000000000e+00
4.601000000000000090e-01 1.000000000000000000e+00
4.641000000000000125e-01 1.000000000000000000e+00
4.681000000000000161e-01 1.000000000000000000e+00
4.721000000000000196e-01 1.000000000000000000e+00
4.761000000000000232e-01 1.000000000000000000e+00
4.801000000000000267e-01 1.000000000000000000e+00
4.840999999999999748e-01 1.000000000000000000e+00
4.880999999999999783e-01 1.000000000000000000e+00
4.920999999999999819e-01 1.000000000000000000e+00
4.960999999999999854e-01 1.000000000000000000e+00
5.000999999999999890e-01 1.000000000000000000e+00
5.040999999999999925e-01 1.000000000000000000e+00
5.080999999999999961e-01 1.000000000000000000e+00
5.120999999999999996e-01 1.000000000000000000e+00
5.161000000000000032e-01 1.000000000000000000e+00
5.201000000000000068e-01 1.000000000000000000e+00
5.241000000000000103e-01 1.000000000000000000e+00
5.281000000000000139e-01 1.000000000000000000e+00
5.321000000000000174e-01 1.000000000000000000e+00
5.361000000000000210e-01 1.000000000000000000e+00
5.401000000000000245e-01 1.000000000000000000e+00
5.441000000000000281e-01 1.000000000000000000e+00
5.481000000000000316e-01 1.000000000000000000e+00
5.521000000000000352e-01 1.000000000000000000e+00
5.561000000000000387e-01 1.000000000000000000e+00
5.601000000000000423e-01 1.000000000000000000e+00
5.641000000000000458e-01 1.000000000000000000e+00
5.681000000000000494e-01 1.000000000000000000e+00
5.721000000000000529e-01 1.000000000000000000e+00
5.760999999999999455e-01 1.000000000000000000e+00
5.800999999999999490e-01 1.000000000000000000e+00
5.840999999999999526e-01 1.000000000000000000e+00
5.880999999999999561e-01 1.000000000000000000e+00
5.920999999999999597e-01 1.000000000000000000e+00
5.960999999999999632e-01 1.000000000000000000e+00
6.000999999999999668e-01 1.000000000000000000e+00
6.040999999999999703e-01 1.000000000000000000e+00
6.077000000000000179e-01 9.999999999999990008e-01
6.078000000000000069e-01 9.999999999999990008e-01
6.078999999999999959e-01 9.999999999999990008e-01
6.079999999999999849e-01 9.999999999999990008e-01
6.080999999999999739e-01 9.999999999999990008e-01
6.081999999999999629e-01 9.999999999999990008e-01
6.082999999999999519e-01 9.999999999999990008e-01
6.084000000000000519e-01 9.999999999999990008e-01
6.085000000000000409e-01 9.999999999999990008e-01
6.086000000000000298e-01 9.999999999999990008e-01
6.087000000000000188e-01 9.999999999999990008e-01
6.088000000000000078e-01 9.999999999999990008e-01
6.088999999999999968e-01 9.999999999999990008e-01
6.089999999999999858e-01 9.999999999999990008e-01
6.090999999999999748e-01 9.999999999999980016e-01
6.091999999999999638e-01 9.999999999999980016e-01
6.092999999999999527e-01 9.999999999999980016e-01
6.094000000000000528e-01 9.999999999999980016e-01
6.095000000000000417e-01 9.999999999999980016e-01
6.096000000000000307e-01 9.999999999999980016e-01
6.097000000000000197e-01 9.999999999999980016e-01
6.098000000000000087e-01 9.999999999999970024e-01
6.098999999999999977e-01 9.999999999999970024e-01
6.099999999999999867e-01 9.999999999999970024e-01
6.100999999999999757e-01 9.999999999999970024e-01
6.101999999999999647e-01 9.999999999999960032e-01
6.102999999999999536e-01 9.999999999999960032e-01
6.104000000000000536e-01 9.999999999999960032e-01
6.105000000000000426e-01 9.999999999999960032e-01
6.106000000000000316e-01 9.999999999999950040e-01
6.107000000000000206e-01 9.999999999999950040e-01
6.108000000000000096e-01 9.999999999999940048e-01
6.108999999999999986e-01 9.999999999999940048e-01
6.109999999999999876e-01 9.999999999999930056e-01
6.110999999999999766e-01 9.999999999999930056e-01
6.111999999999999655e-01 9.999999999999920064e-01
6.112999999999999545e-01 9.999999999999920064e-01
6.114000000000000545e-01 9.999999999999910072e-01
6.115000000000000435e-01 9.999999999999910072e-01
6.116000000000000325e-01 9.999999999999900080e-01
6.117000000000000215e-01 9.999999999999890088e-01
6.118000000000000105e-01 9.999999999999880096e-01
6.118999999999999995e-01 9.999999999999870104e-01
6.119999999999999885e-01 9.999999999999860112e-01
6.120999999999999774e-01 9.999999999999850120e-01
6.121999999999999664e-01 9.999999999999840128e-01
6.122999999999999554e-01 9.999999999999830136e-01
6.124000000000000554e-01 9.999999999999810152e-01
6.125000000000000444e-01 9.999999999999800160e-01
6.126000000000000334e-01 9.999999999999780176e-01
6.127000000000000224e-01 9.999999999999770184e-01
6.128000000000000114e-01 9.999999999999750200e-01
6.129000000000000004e-01 9.999999999999730216e-01
6.129999999999999893e-01 9.999999999999710232e-01
6.130999999999999783e-01 9.999999999999690248e-01
6.131999999999999673e-01 9.999999999999660272e-01
6.132999999999999563e-01 9.999999999999640288e-01
6.133999999999999453e-01 9.999999999999610312e-01
6.135000000000000453e-01 9.999999999999580336e-01
6.136000000000000343e-01 9.999999999999550360e-01
6.137000000000000233e-01 9.999999999999520384e-01
6.138000000000000123e-01 9.999999999999480416e-01
6.139000000000000012e-01 9.999999999999440448e-01
6.139999999999999902e-01 9.999999999999400480e-01
6.140999999999999792e-01 9.999999999999350520e-01
6.141999999999999682e-01 9.999999999999310552e-01
6.142999999999999572e-01 9.999999999999249489e-01
6.143999999999999462e-01 9.999999999999199529e-01
6.145000000000000462e-01 9.999999999999139577e-01
6.146000000000000352e-01 9.999999999999069633e-01
6.147000000000000242e-01 9.999999999998999689e-01
6.148000000000000131e-01 9.999999999998929745e-01
6.149000000000000021e-01 9.999999999998849809e-01
6.149999999999999911e-01 9.999999999998769873e-01
6.150999999999999801e-01 9.999999999998669953e-01
6.151999999999999691e-01 9.999999999998580025e-01
6.152999999999999581e-01 9.999999999998470113e-01
6.153999999999999471e-01 9.999999999998360201e-01
6.155000000000000471e-01 9.999999999998240297e-01
6.156000000000000361e-01 9.999999999998110400e-01
6.157000000000000250e-01 9.999999999997970512e-01
6.158000000000000140e-01 9.999999999997819522e-01
6.159000000000000030e-01 9.999999999997659650e-01
6.159999999999999920e-01 9.999999999997489786e-01
6.160999999999999810e-01 9.999999999997299938e-01
6.161999999999999700e-01 9.999999999997110089e-01
6.162999999999999590e-01 9.999999999996900257e-01
6.163999999999999480e-01 9.999999999996670441e-01
6.165000000000000480e-01 9.999999999996429523e-01
6.166000000000000369e-01 9.999999999996169731e-01
6.167000000000000259e-01 9.999999999995889954e-01
6.168000000000000149e-01 9.999999999995600186e-01
6.169000000000000039e-01 9.999999999995280442e-01
6.169999999999999929e-01 9.999999999994939603e-01
6.170999999999999819e-01 9.999999999994579891e-01
6.171999999999999709e-01 9.999999999994190203e-01
6.172999999999999599e-01 9.999999999993770539e-01
6.173999999999999488e-01 9.999999999993319788e-01
6.175000000000000488e-01 9.999999999992840172e-01
6.176000000000000378e-01 9.999999999992329469e-01
6.177000000000000268e-01 9.999999999991789901e-01
6.178000000000000158e-01 9.999999999991200372e-01
6.179000000000000048e-01 9.999999999990579758e-01
6.179999999999999938e-01 9.999999999989910293e-01
6.180999999999999828e-01 9.999999999989189758e-01
6.181999999999999718e-01 9.999999999988430366e-01
6.182999999999999607e-01 9.999999999987609911e-01
6.183999999999999497e-01 9.999999999986739496e-01
6.185000000000000497e-01 9.999999999985800248e-01
6.186000000000000387e-01 9.999999999984799937e-01
6.187000000000000277e-01 9.999999999983739674e-01
6.188000000000000167e-01 9.999999999982589483e-01
6.189000000000000057e-01 9.999999999981370458e-01
6.189999999999999947e-01 9.999999999980070386e-01
6.190999999999999837e-01 9.999999999978680387e-01
6.191999999999999726e-01 9.999999999977200460e-01
6.192999999999999616e-01 9.999999999975609510e-01
6.193999999999999506e-01 9.999999999973909759e-01
6.195000000000000506e-01 9.999999999972100095e-01
6.196000000000000396e-01 9.999999999970170528e-01
6.197000000000000286e-01 9.999999999968109954e-01
6.198000000000000176e-01 9.999999999965909492e-01
6.199000000000000066e-01 9.999999999963550268e-01
6.199999999999999956e-01 9.999999999961040054e-01
6.200999999999999845e-01 9.999999999958369967e-01
6.201999999999999735e-01 9.999999999955510033e-01
6.202999999999999625e-01 9.999999999952460250e-01
6.203999999999999515e-01 9.999999999949199525e-01
6.205000000000000515e-01 9.999999999945730078e-01
6.206000000000000405e-01 9.999999999942029705e-01
6.207000000000000295e-01 9.999999999938079531e-01
6.208000000000000185e-01 9.999999999933869566e-01
6.209000000000000075e-01 9.999999999929379824e-01
6.209999999999999964e-01 9.999999999924590321e-01
6.210999999999999854e-01 9.999999999919489957e-01
6.211999999999999744e-01 9.999999999914049864e-01
6.212999999999999634e-01 9.999999999908240067e-01
6.213999999999999524e-01 9.999999999902059455e-01
6.215000000000000524e-01 9.999999999895470282e-01
6.216000000000000414e-01 9.999999999888450342e-01
6.217000000000000304e-01 9.999999999880969659e-01
6.218000000000000194e-01 9.999999999873000478e-01
6.219000000000000083e-01 9.999999999864509492e-01
6.219999999999999973e-01 9.999999999855460064e-01
6.220999999999999863e-01 9.999999999845829990e-01
6.221999999999999753e-01 9.999999999835570419e-01
6.222999999999999643e-01 9.999999999824640273e-01
6.223999999999999533e-01 9.999999999813009577e-01
6.225000000000000533e-01 9.999999999800619488e-01
6.226000000000000423e-01 9.999999999787440030e-01
6.227000000000000313e-01 9.999999999773400150e-01
6.228000000000000203e-01 9.999999999758469871e-01
6.229000000000000092e-01 9.999999999742570367e-01
6.229999999999999982e-01 9.999999999725649458e-01
6.230999999999999872e-01 9.999999999707650522e-01
6.231999999999999762e-01 9.999999999688500285e-01
6.232999999999999652e-01 9.999999999668129913e-01
6.233999999999999542e-01 9.999999999646449478e-01
6.235000000000000542e-01 9.999999999623400138e-01
6.236000000000000432e-01 9.999999999598889744e-01
6.237000000000000322e-01 9.999999999572819487e-01
6.238000000000000211e-01 9.999999999545100549e-01
6.239000000000000101e-01 9.999999999515639670e-01
6.239999999999999991e-01 9.999999999484310287e-01
6.240999999999999881e-01 9.999999999451000265e-01
6.241999999999999771e-01 9.999999999415609686e-01
6.242999999999999661e-01 9.999999999377989779e-01
6.243999999999999551e-01 9.999999999338019530e-01
6.245000000000000551e-01 9.999999999295540176e-01
6.246000000000000441e-01 9.999999999250409610e-01
6.247000000000000330e-01 9.999999999202470180e-01
6.248000000000000220e-01 9.999999999151539809e-01
6.249000000000000110e-01 9.999999999097449743e-01
6.250000000000000000e-01 9.999999999040000143e-01
6.250999999999999890e-01 9.999999998979000049e-01
6.251999999999999780e-01 9.999999998914219645e-01
6.252999999999999670e-01 9.999999998845440219e-01
6.253999999999999559e-01 9.999999998772429732e-01
6.254999999999999449e-01 9.999999998694919512e-01
6.256000000000000449e-01 9.999999998612659757e-01
6.257000000000000339e-01 9.999999998525349598e-01
6.258000000000000229e-01 9.999999998432690385e-01
6.259000000000000119e-01 9.999999998334380136e-01
6.260000000000000009e-01 9.999999998230060250e-01
6.260999999999999899e-01 9.999999998119399880e-01
6.261999999999999789e-01 9.999999998002000456e-01
6.262999999999999678e-01 9.999999997877490054e-01
6.263999999999999568e-01 9.999999997745420144e-01
6.264999999999999458e-01 9.999999997605379942e-01
6.266000000000000458e-01 9.999999997456869849e-01
6.267000000000000348e-01 9.999999997299410248e-01
6.268000000000000238e-01 9.999999997132480445e-01
6.269000000000000128e-01 9.999999996955529769e-01
6.270000000000000018e-01 9.999999996767959809e-01
6.270999999999999908e-01 9.999999996569159944e-01
6.271999999999999797e-01 9.999999996358479581e-01
6.272999999999999687e-01 9.999999996135230385e-01
6.273999999999999577e-01 9.999999995898689598e-01
6.274999999999999467e-01 9.999999995648090056e-01
6.276000000000000467e-01 9.999999995382610196e-01
6.277000000000000357e-01 9.999999995101409578e-01
6.278000000000000247e-01 9.999999994803570047e-01
6.279000000000000137e-01 9.999999994488150135e-01
6.280000000000000027e-01 9.999999994154149530e-01
6.280999999999999917e-01 9.999999993800490206e-01
6.281999999999999806e-01 9.999999993426059719e-01
6.282999999999999696e-01 9.999999993029670131e-01
6.283999999999999586e-01 9.999999992610090205e-01
6.284999999999999476e-01 9.999999992165989893e-01
6.286000000000000476e-01 9.999999991696000290e-01
6.287000000000000366e-01 9.999999991198640359e-01
6.288000000000000256e-01 9.999999990672370220e-01
6.289000000000000146e-01 9.999999990115580051e-01
6.290000000000000036e-01 9.999999989526540123e-01
6.290999999999999925e-01 9.999999988903439663e-01
6.291999999999999815e-01 9.999999988244390181e-01
6.292999999999999705e-01 9.999999987547369962e-01
6.293999999999999595e-01 9.999999986810269581e-01
6.294999999999999485e-01 9.999999986030859711e-01
6.296000000000000485e-01 9.999999985206790010e-01
6.297000000000000375e-01 9.999999984335580239e-01
6.298000000000000265e-01 9.999999983414620264e-01
6.299000000000000155e-01 9.999999982441180046e-01
6.300000000000000044e-01 9.999999981412349692e-01
6.300999999999999934e-01 9.999999980325090521e-01
6.301999999999999824e-01 9.999999979176189546e-01
6.302999999999999714e-01 9.999999977962269471e-01
6.303999999999999604e-01 9.999999976679789793e-01
6.304999999999999494e-01 9.999999975324980195e-01
6.306000000000000494e-01 9.999999973893920480e-01
6.307000000000000384e-01 9.999999972382459523e-01
6.308000000000000274e-01 9.999999970786219716e-01
6.309000000000000163e-01 9.999999969100620278e-01
6.310000000000000053e-01 9.999999967320829519e-01
6.310999999999999943e-01 9.999999965441770389e-01
6.311999999999999833e-01 9.999999963458070518e-01
6.312999999999999723e-01 9.999999961364129941e-01
6.313999999999999613e-01 9.999999959154010076e-01
6.314999999999999503e-01 9.999999956821510327e-01
6.316000000000000503e-01 9.999999954360070387e-01
6.317000000000000393e-01 9.999999951762820194e-01
6.318000000000000282e-01 9.999999949022519985e-01
6.319000000000000172e-01 9.999999946131580275e-01
6.320000000000000062e-01 9.999999943082009679e-01
6.320999999999999952e-01 9.999999939865390486e-01
6.321999999999999842e-01 9.999999936472909745e-01
6.322999999999999732e-01 9.999999932895290433e-01
6.323999999999999622e-01 9.999999929122790343e-01
6.324999999999999512e-01 9.999999925145179880e-01
6.326000000000000512e-01 9.999999920951679888e-01
6.327000000000000401e-01 9.999999916531020494e-01
6.328000000000000291e-01 9.999999911871330083e-01
6.329000000000000181e-01 9.999999906960139739e-01
6.330000000000000071e-01 9.999999901784369927e-01
6.330999999999999961e-01 9.999999896330300508e-01
6.331999999999999851e-01 9.999999890583489703e-01
6.332999999999999741e-01 9.999999884528819605e-01
6.333999999999999631e-01 9.999999878150389598e-01
6.334999999999999520e-01 9.999999871431519693e-01
6.336000000000000520e-01 9.999999864354720547e-01
6.337000000000000410e-01 9.999999856901630180e-01
6.338000000000000300e-01 9.999999849052969569e-01
6.339000000000000190e-01 9.999999840788530436e-01
6.340000000000000080e-01 9.999999832087119733e-01
6.340999999999999970e-01 9.999999822926479709e-01
6.341999999999999860e-01 9.999999813283300121e-01
6.342999999999999750e-01 9.999999803133120535e-01
6.343999999999999639e-01 9.999999792450280367e-01
6.344999999999999529e-01 9.999999781207890015e-01
6.346000000000000529e-01 9.999999769377769798e-01
6.347000000000000419e-01 9.999999756930350037e-01
6.348000000000000309e-01 9.999999743834659949e-01
6.349000000000000199e-01 9.999999730058229952e-01
6.350000000000000089e-01 9.999999715567049474e-01
6.350999999999999979e-01 9.999999700325460372e-01
6.351999999999999869e-01 9.999999684296100311e-01
6.352999999999999758e-01 9.999999667439859463e-01
6.353999999999999648e-01 9.999999649715729522e-01
6.354999999999999538e-01 9.999999631080780382e-01
6.356000000000000538e-01 9.999999611490050233e-01
6.357000000000000428e-01 9.999999590896430091e-01
6.358000000000000318e-01 9.999999569250640485e-01
6.359000000000000208e-01 9.999999546501030512e-01
6.360000000000000098e-01 9.999999522593560064e-01
6.360999999999999988e-01 9.999999497471649956e-01
6.361999999999999877e-01 9.999999471076079782e-01
6.362999999999999767e-01 9.999999443344880223e-01
6.363999999999999657e-01 9.999999414213179838e-01
6.364999999999999547e-01 9.999999383613119575e-01
6.366000000000000547e-01 9.999999351473689568e-01
6.367000000000000437e-01 9.999999317720590364e-01
6.368000000000000327e-01 9.999999282276129664e-01
6.369000000000000217e-01 9.999999245059020270e-01
6.370000000000000107e-01 9.999999205984260175e-01
6.370999999999999996e-01 9.999999164962930509e-01
6.371999999999999886e-01 9.999999121902100052e-01
6.372999999999999776e-01 9.999999076704569889e-01
6.373999999999999666e-01 9.999999029268740180e-01
6.374999999999999556e-01 9.999998979488380346e-01
6.375999999999999446e-01 9.999998927252490288e-01
6.377000000000000446e-01 9.999998872445039488e-01
6.378000000000000336e-01 9.999998814944770498e-01
6.379000000000000226e-01 9.999998754624990216e-01
6.380000000000000115e-01 9.999998691353330083e-01
6.381000000000000005e-01 9.999998624991489615e-01
6.381999999999999895e-01 9.999998555394999933e-01
6.382999999999999785e-01 9.999998482412979506e-01
6.383999999999999675e-01 9.999998405887819963e-01
6.384999999999999565e-01 9.999998325654959608e-01
6.385999999999999455e-01 9.999998241542550348e-01
6.387000000000000455e-01 9.999998153371170151e-01
6.388000000000000345e-01 9.999998060953509960e-01
6.389000000000000234e-01 9.999997964094019531e-01
6.390000000000000124e-01 9.999997862588619890e-01
6.391000000000000014e-01 9.999997756224290324e-01
6.391999999999999904e-01 9.999997644778759742e-01
6.392999999999999794e-01 9.999997528020060367e-01
6.393999999999999684e-01 9.999997405706200215e-01
6.394999999999999574e-01 9.999997277584700139e-01
6.395999999999999464e-01 9.999997143392179710e-01
6.397000000000000464e-01 9.999997002853939776e-01
6.398000000000000353e-01 9.999996855683469521e-01
6.399000000000000243e-01 9.999996701581980174e-01
6.400000000000000133e-01 9.999996540237929832e-01
6.401000000000000023e-01 9.999996371326479450e-01
6.401999999999999913e-01 9.999996194508969927e-01
6.402999999999999803e-01 9.999996009432390309e-01
6.403999999999999693e-01 9.999995815728780491e-01
6.404999999999999583e-01 9.999995613014639462e-01
6.405999999999999472e-01 9.999995400890320241e-01
6.407000000000000473e-01 9.999995178939370399e-01
6.408000000000000362e-01 9.999994946727920331e-01
6.409000000000000252e-01 9.999994703803920526e-01
6.410000000000000142e-01 9.999994449696489873e-01
6.411000000000000032e-01 9.999994183915149604e-01
6.411999999999999922e-01 9.999993905949080553e-01
6.412999999999999812e-01 9.999993615266310476e-01
6.413999999999999702e-01 9.999993311312900257e-01
6.414999999999999591e-01 9.999992993512090145e-01
6.415999999999999481e-01 9.999992661263450433e-01
6.417000000000000481e-01 9.999992313941920008e-01
6.418000000000000371e-01 9.999991950896900406e-01
6.419000000000000261e-01 9.999991571451259942e-01
6.420000000000000151e-01 9.999991174900330071e-01
6.421000000000000041e-01 9.999990760510849563e-01
6.421999999999999931e-01 9.999990327519909794e-01
6.422999999999999821e-01 9.999989875133780126e-01
6.423999999999999710e-01 9.999989402526809901e-01
6.424999999999999600e-01 9.999988908840159452e-01
6.425999999999999490e-01 9.999988393180629931e-01
6.427000000000000490e-01 9.999987854619309946e-01
6.428000000000000380e-01 9.999987292190289923e-01
6.429000000000000270e-01 9.999986704889289868e-01
6.430000000000000160e-01 9.999986091672190547e-01
6.431000000000000050e-01 9.999985451453630159e-01
6.431999999999999940e-01 9.999984783105410058e-01
6.432999999999999829e-01 9.999984085455010385e-01
6.433999999999999719e-01 9.999983357283870333e-01
6.434999999999999609e-01 9.999982597325800526e-01
6.435999999999999499e-01 9.999981804265170027e-01
6.437000000000000499e-01 9.999980976735179938e-01
6.438000000000000389e-01 9.999980113315960484e-01
6.439000000000000279e-01 9.999979212532690287e-01
6.440000000000000169e-01 9.999978272853620176e-01
6.441000000000000059e-01 9.999977292688010388e-01
6.441999999999999948e-01 9.999976270384040022e-01
6.442999999999999838e-01 9.999975204226629888e-01
6.443999999999999728e-01 9.999974092435199857e-01
6.444999999999999618e-01 9.999972933161339617e-01
6.445999999999999508e-01 9.999971724486439451e-01
6.447000000000000508e-01 9.999970464419180027e-01
6.448000000000000398e-01 9.999969150893029957e-01
6.449000000000000288e-01 9.999967781763570152e-01
6.450000000000000178e-01 9.999966354805830404e-01
6.451000000000000068e-01 9.999964867711440553e-01
6.451999999999999957e-01 9.999963318085800523e-01
6.452999999999999847e-01 9.999961703445040540e-01
6.453999999999999737e-01 9.999960021212990213e-01
6.454999999999999627e-01 9.999958268718029952e-01
6.455999999999999517e-01 9.999956443189780275e-01
6.457000000000000517e-01 9.999954541755750048e-01
6.458000000000000407e-01 9.999952561437930321e-01
6.459000000000000297e-01 9.999950499149119487e-01
6.460000000000000187e-01 9.999948351689319503e-01
6.461000000000000076e-01 9.999946115741920050e-01
6.461999999999999966e-01 9.999943787869780554e-01
6.462999999999999856e-01 9.999941364511210073e-01
6.463999999999999746e-01 9.999938841975829495e-01
6.464999999999999636e-01 9.999936216440300507e-01
6.465999999999999526e-01 9.999933483943890256e-01
6.467000000000000526e-01 9.999930640384030456e-01
6.468000000000000416e-01 9.999927681511550093e-01
6.469000000000000306e-01 9.999924602925960304e-01
6.470000000000000195e-01 9.999921400070479471e-01
6.471000000000000085e-01 9.999918068226969492e-01
6.471999999999999975e-01 9.999914602510689976e-01
6.472999999999999865e-01 9.999910997864930318e-01
6.473999999999999755e-01 9.999907249055469682e-01
6.474999999999999645e-01 9.999903350664890445e-01
6.475999999999999535e-01 9.999899297086729533e-01
6.477000000000000535e-01 9.999895082519439926e-01
6.478000000000000425e-01 9.999890700960230028e-01
6.479000000000000314e-01 9.999886146198659898e-01
6.480000000000000204e-01 9.999881411810139786e-01
6.481000000000000094e-01 9.999876491149199964e-01
6.481999999999999984e-01 9.999871377342539613e-01
6.482999999999999874e-01 9.999866063281980244e-01
6.483999999999999764e-01 9.999860541617140441e-01
6.484999999999999654e-01 9.999854804747969617e-01
6.485999999999999543e-01 9.999848844816989768e-01
6.487000000000000544e-01 9.999842653701459527e-01
6.488000000000000433e-01 9.999836223005209579e-01
6.489000000000000323e-01 9.999829544050320429e-01
6.490000000000000213e-01 9.999822607868560365e-01
6.491000000000000103e-01 9.999815405192610251e-01
6.491999999999999993e-01 9.999807926446999673e-01
6.492999999999999883e-01 9.999800161738929827e-01
6.493999999999999773e-01 9.999792100848680088e-01
6.494999999999999662e-01 9.999783733219940185e-01
6.495999999999999552e-01 9.999775047949780449e-01
6.497000000000000552e-01 9.999766033778380026e-01
6.498000000000000442e-01 9.999756679078549704e-01
6.499000000000000332e-01 9.999746971844909460e-01
6.500000000000000222e-01 9.999736899682829527e-01
6.501000000000000112e-01 9.999726449797109451e-01
6.502000000000000002e-01 9.999715608980339621e-01
6.502999999999999892e-01 9.999704363601009671e-01
6.503999999999999782e-01 9.999692699591250511e-01
6.504999999999999671e-01 9.999680602434369847e-01
6.505999999999999561e-01 9.999668057152010237e-01
6.506999999999999451e-01 9.999655048290999604e-01
6.508000000000000451e-01 9.999641559909939748e-01
6.509000000000000341e-01 9.999627575565389614e-01
6.510000000000000231e-01 9.999613078297799884e-01
6.511000000000000121e-01 9.999598050617000133e-01
6.512000000000000011e-01 9.999582474487489492e-01
6.512999999999999901e-01 9.999566331313229917e-01
6.513999999999999790e-01 9.999549601922189668e-01
6.514999999999999680e-01 9.999532266550490434e-01
6.515999999999999570e-01 9.999514304826160327e-01
6.516999999999999460e-01 9.999495695752550484e-01
6.518000000000000460e-01 9.999476417691349761e-01
6.519000000000000350e-01 9.999456448345229731e-01
6.520000000000000240e-01 9.999435764740070010e-01
6.521000000000000130e-01 9.999414343206810551e-01
6.522000000000000020e-01 9.999392159362889831e-01
6.522999999999999909e-01 9.999369188093260030e-01
6.523999999999999799e-01 9.999345403530970344e-01
6.524999999999999689e-01 9.999320779037379481e-01
6.525999999999999579e-01 9.999295287181879655e-01
6.526999999999999469e-01 9.999268899721209802e-01
6.528000000000000469e-01 9.999241587578310275e-01
6.529000000000000359e-01 9.999213320820730111e-01
6.530000000000000249e-01 9.999184068638560241e-01
6.531000000000000139e-01 9.999153799321980340e-01
6.532000000000000028e-01 9.999122480238179511e-01
6.532999999999999918e-01 9.999090077807980537e-01
6.533999999999999808e-01 9.999056557481830199e-01
6.534999999999999698e-01 9.999021883715369929e-01
6.535999999999999588e-01 9.998986019944520187e-01
6.536999999999999478e-01 9.998948928560029703e-01
6.538000000000000478e-01 9.998910570881479609e-01
6.539000000000000368e-01 9.998870907130900099e-01
6.540000000000000258e-01 9.998829896405699857e-01
6.541000000000000147e-01 9.998787496651160289e-01
6.542000000000000037e-01 9.998743664632430139e-01
6.542999999999999927e-01 9.998698355905859536e-01
6.543999999999999817e-01 9.998651524789879952e-01
6.544999999999999707e-01 9.998603124335310177e-01
6.545999999999999597e-01 9.998553106295090531e-01
6.546999999999999487e-01 9.998501421093449748e-01
6.548000000000000487e-01 9.998448017794530074e-01
6.549000000000000377e-01 9.998392844070379537e-01
6.550000000000000266e-01 9.998335846168410201e-01
6.551000000000000156e-01 9.998276968878270221e-01
6.552000000000000046e-01 9.998216155498079738e-01
6.552999999999999936e-01 9.998153347800099455e-01
6.553999999999999826e-01 9.998088485995799690e-01
6.554999999999999716e-01 9.998021508700289939e-01
6.555999999999999606e-01 9.997952352896189998e-01
6.556999999999999496e-01 9.997880953896810530e-01
6.558000000000000496e-01 9.997807245308759638e-01
6.559000000000000385e-01 9.997731158993939937e-01
6.560000000000000275e-01 9.997652625030809537e-01
6.561000000000000165e-01 9.997571571675190061e-01
6.562000000000000055e-01 9.997487925320229785e-01
6.562999999999999945e-01 9.997401610455890486e-01
6.563999999999999835e-01 9.997312549627650480e-01
6.564999999999999725e-01 9.997220663394710272e-01
6.565999999999999615e-01 9.997125870287409954e-01
6.566999999999999504e-01 9.997028086764020438e-01
6.568000000000000504e-01 9.996927227166969576e-01
6.569000000000000394e-01 9.996823203678280034e-01
6.570000000000000284e-01 9.996715926274409858e-01
6.571000000000000174e-01 9.996605302680470206e-01
6.572000000000000064e-01 9.996491238323650386e-01
6.572999999999999954e-01 9.996373636286109976e-01
6.573999999999999844e-01 9.996252397257130440e-01
6.574999999999999734e-01 9.996127419484599486e-01
6.575999999999999623e-01 9.995998598725880369e-01
6.576999999999999513e-01 9.995865828197919578e-01
6.578000000000000513e-01 9.995728998526780540e-01
6.579000000000000403e-01 9.995587997696450122e-01
6.580000000000000293e-01 9.995442710996980118e-01
6.581000000000000183e-01 9.995293020972010334e-01
6.582000000000000073e-01 9.995138807365570033e-01
6.582999999999999963e-01 9.994979947068249881e-01
6.583999999999999853e-01 9.994816314062680007e-01
6.584999999999999742e-01 9.994647779368439622e-01
6.585999999999999632e-01 9.994474210986159513e-01
6.586999999999999522e-01 9.994295473841130484e-01
6.588000000000000522e-01 9.994111429726180162e-01
6.589000000000000412e-01 9.993921937243920306e-01
6.590000000000000302e-01 9.993726851748350182e-01
6.591000000000000192e-01 9.993526025285870418e-01
6.592000000000000082e-01 9.993319306535619617e-01
6.592999999999999972e-01 9.993106540749200351e-01
6.593999999999999861e-01 9.992887569689850036e-01
6.594999999999999751e-01 9.992662231570910158e-01
6.595999999999999641e-01 9.992430360993770355e-01
6.596999999999999531e-01 9.992191788885199655e-01
6.598000000000000531e-01 9.991946342434110395e-01
6.599000000000000421e-01 9.991693845027700416e-01
6.600000000000000311e-01 9.991434116187100090e-01
6.601000000000000201e-01 9.991166971502439820e-01
6.602000000000000091e-01 9.990892222567330228e-01
6.602999999999999980e-01 9.990609676912920456e-01
6.603999999999999870e-01 9.990319137941340299e-01
6.604999999999999760e-01 9.990020404858680481e-01
6.605999999999999650e-01 9.989713272607460004e-01
6.606999999999999540e-01 9.989397531798640539e-01
6.608000000000000540e-01 9.989072968643200046e-01
6.609000000000000430e-01 9.988739364883160166e-01
6.610000000000000320e-01 9.988396497722300538e-01
6.611000000000000210e-01 9.988044139756370177e-01
6.612000000000000099e-01 9.987682058902950244e-01
6.612999999999999989e-01 9.987310018330910477e-01
6.613999999999999879e-01 9.986927776389490363e-01
6.614999999999999769e-01 9.986535086537090544e-01
6.615999999999999659e-01 9.986131697269660101e-01
6.616999999999999549e-01 9.985717352048819606e-01
6.618000000000000549e-01 9.985291789229749915e-01
6.619000000000000439e-01 9.984854741988710147e-01
6.620000000000000329e-01 9.984405938250390244e-01
6.621000000000000218e-01 9.983945100615010393e-01
6.622000000000000108e-01 9.983471946285300547e-01
6.622999999999999998e-01 9.982986186993170197e-01
6.623999999999999888e-01 9.982487528926370368e-01
6.624999999999999778e-01 9.981975672654950227e-01
6.625999999999999668e-01 9.981450313057680379e-01
6.626999999999999558e-01 9.980911139248359598e-01
6.627999999999999448e-01 9.980357834502080472e-01
6.629000000000000448e-01 9.979790076181570546e-01
6.630000000000000338e-01 9.979207535663430217e-01
6.631000000000000227e-01 9.978609878264530497e-01
6.632000000000000117e-01 9.977996763168399674e-01
6.633000000000000007e-01 9.977367843351799825e-01
6.633999999999999897e-01 9.976722765511389923e-01
6.634999999999999787e-01 9.976061169990599886e-01
6.635999999999999677e-01 9.975382690706710020e-01
6.636999999999999567e-01 9.974686955078150286e-01
6.637999999999999456e-01 9.973973583952120414e-01
6.639000000000000457e-01 9.973242191532479817e-01
6.640000000000000346e-01 9.972492385308040497e-01
6.641000000000000236e-01 9.971723765981199694e-01
6.642000000000000126e-01 9.970935927397049925e-01
6.643000000000000016e-01 9.970128456472909795e-01
6.643999999999999906e-01 9.969300933128379949e-01
6.644999999999999796e-01 9.968452930215959684e-01
6.645999999999999686e-01 9.967584013452219782e-01
6.646999999999999575e-01 9.966693741349620383e-01
6.647999999999999465e-01 9.965781665149010538e-01
6.649000000000000465e-01 9.964847328752789446e-01
6.650000000000000355e-01 9.963890268658930349e-01
6.651000000000000245e-01 9.962910013895649453e-01
6.652000000000000135e-01 9.961906085957059620e-01
6.653000000000000025e-01 9.960877998739650074e-01
6.653999999999999915e-01 9.959825258479719778e-01
6.654999999999999805e-01 9.958747363691740073e-01
6.655999999999999694e-01 9.957643805107849744e-01
6.656999999999999584e-01 9.956514065618350395e-01
6.657999999999999474e-01 9.955357620213329817e-01
6.659000000000000474e-01 9.954173935925489936e-01
6.660000000000000364e-01 9.952962471774210451e-01
6.661000000000000254e-01 9.951722678710820391e-01
6.662000000000000144e-01 9.950453999565269658e-01
6.663000000000000034e-01 9.949155868994139507e-01
6.663999999999999924e-01 9.947827713430059671e-01
6.664999999999999813e-01 9.946468951032689798e-01
6.665999999999999703e-01 9.945078991641089772e-01
6.666999999999999593e-01 9.943657236727829751e-01
6.667999999999999483e-01 9.942203079354610118e-01
6.669000000000000483e-01 9.940715904129659997e-01
6.670000000000000373e-01 9.939195087166849962e-01
6.671000000000000263e-01 9.937639996046570001e-01
6.672000000000000153e-01 9.936049989778510394e-01
6.673000000000000043e-01 9.934424418766339970e-01
6.673999999999999932e-01 9.932762624774329474e-01
6.674999999999999822e-01 9.931063940895989983e-01
6.675999999999999712e-01 9.929327691524839627e-01
6.676999999999999602e-01 9.927553192327219778e-01
6.677999999999999492e-01 9.925739750217360546e-01
6.679000000000000492e-01 9.923886663334660074e-01
6.680000000000000382e-01 9.921993221023259757e-01
6.681000000000000272e-01 9.920058703814009782e-01
6.682000000000000162e-01 9.918082383408769465e-01
6.683000000000000052e-01 9.916063522667279972e-01
6.683999999999999941e-01 9.914001375596459553e-01
6.684999999999999831e-01 9.911895187342339986e-01
6.685999999999999721e-01 9.909744194184609833e-01
6.686999999999999611e-01 9.907547623533869974e-01
6.687999999999999501e-01 9.905304693931620275e-01
6.689000000000000501e-01 9.903014615053069569e-01
6.690000000000000391e-01 9.900676587712770038e-01
6.691000000000000281e-01 9.898289803873180359e-01
6.692000000000000171e-01 9.895853446656249774e-01
6.693000000000000060e-01 9.893366690357919824e-01
6.693999999999999950e-01 9.890828700465800205e-01
6.694999999999999840e-01 9.888238633679949929e-01
6.695999999999999730e-01 9.885595637936780422e-01
6.696999999999999620e-01 9.882898852436320380e-01
6.697999999999999510e-01 9.880147407672650317e-01
6.699000000000000510e-01 9.877340425467749929e-01
6.700000000000000400e-01 9.874477019008730538e-01
6.701000000000000290e-01 9.871556292888480355e-01
6.702000000000000179e-01 9.868577343149850245e-01
6.703000000000000069e-01 9.865539257333340029e-01
6.703999999999999959e-01 9.862441114528419650e-01
6.704999999999999849e-01 9.859281985428479667e-01
6.705999999999999739e-01 9.856060932389419937e-01
6.706999999999999629e-01 9.852777009492049709e-01
6.707999999999999519e-01 9.849429262608210278e-01
6.709000000000000519e-01 9.846016729470790096e-01
6.710000000000000409e-01 9.842538439747500201e-01
6.711000000000000298e-01 9.838993415118649777e-01
6.712000000000000188e-01 9.835380669358829708e-01
6.713000000000000078e-01 9.831699208422629566e-01
6.713999999999999968e-01 9.827948030534330304e-01
6.714999999999999858e-01 9.824126126281680360e-01
6.715999999999999748e-01 9.820232478713819546e-01
6.716999999999999638e-01 9.816266063443269685e-01
6.717999999999999527e-01 9.812225848752169632e-01
6.719000000000000528e-01 9.808110795702670304e-01
6.720000000000000417e-01 9.803919858251589625e-01
6.721000000000000307e-01 9.799651983369289665e-01
6.722000000000000197e-01 9.795306111162960239e-01
6.723000000000000087e-01 9.790881175004070291e-01
6.723999999999999977e-01 9.786376101660290150e-01
6.724999999999999867e-01 9.781789811431750303e-01
6.725999999999999757e-01 9.777121218291630056e-01
6.726999999999999647e-01 9.772369230031260345e-01
6.727999999999999536e-01 9.767532748409599730e-01
6.729000000000000536e-01 9.762610669307140165e-01
6.730000000000000426e-01 9.757601882884330280e-01
6.731000000000000316e-01 9.752505273744449532e-01
6.732000000000000206e-01 9.747319721100929923e-01
6.733000000000000096e-01 9.742044098949219633e-01
6.733999999999999986e-01 9.736677276243179691e-01
6.734999999999999876e-01 9.731218117075910445e-01
6.735999999999999766e-01 9.725665480865109958e-01
6.736999999999999655e-01 9.720018222543019837e-01
6.737999999999999545e-01 9.714275192750769783e-01
6.739000000000000545e-01 9.708435238037319559e-01
6.740000000000000435e-01 9.702497201062839638e-01
6.741000000000000325e-01 9.696459920806660415e-01
6.742000000000000215e-01 9.690322232779640110e-01
6.743000000000000105e-01 9.684082969241020189e-01
6.743999999999999995e-01 9.677740959419810496e-01
6.744999999999999885e-01 9.671295029740489824e-01
6.745999999999999774e-01 9.664744004053229531e-01
6.746999999999999664e-01 9.658086703868500322e-01
6.747999999999999554e-01 9.651321948596109923e-01
6.749000000000000554e-01 9.644448555788409649e-01
6.750000000000000444e-01 9.637465341388049556e-01
6.751000000000000334e-01 9.630371119979930228e-01
6.752000000000000224e-01 9.623164705047370093e-01
6.753000000000000114e-01 9.615844909232600379e-01
6.754000000000000004e-01 9.608410544601350134e-01
6.754999999999999893e-01 9.600860422911670078e-01
6.755999999999999783e-01 9.593193355886779905e-01
6.756999999999999673e-01 9.585408155491980109e-01
6.757999999999999563e-01 9.577503634215670525e-01
6.758999999999999453e-01 9.569478605354220235e-01
6.760000000000000453e-01 9.561331883300729917e-01
6.761000000000000343e-01 9.553062283837729929e-01
6.762000000000000233e-01 9.544668624433639836e-01
6.763000000000000123e-01 9.536149724542910544e-01
6.764000000000000012e-01 9.527504405909870133e-01
6.764999999999999902e-01 9.518731492876150169e-01
6.765999999999999792e-01 9.509829812691680262e-01
6.766999999999999682e-01 9.500798195829059933e-01
6.767999999999999572e-01 9.491635476301359953e-01
6.768999999999999462e-01 9.482340491983289876e-01
6.770000000000000462e-01 9.472912084935459776e-01
6.771000000000000352e-01 9.463349101731850510e-01
6.772000000000000242e-01 9.453650393790430373e-01
6.773000000000000131e-01 9.443814817706559506e-01
6.774000000000000021e-01 9.433841235589409679e-01
6.774999999999999911e-01 9.423728515401209593e-01
6.775999999999999801e-01 9.413475531299000387e-01
6.776999999999999691e-01 9.403081163979190027e-01
6.777999999999999581e-01 9.392544301024450260e-01
6.778999999999999471e-01 9.381863837253140437e-01
6.780000000000000471e-01 9.371038675070989532e-01
6.781000000000000361e-01 9.360067724824799873e-01
6.782000000000000250e-01 9.348949905158510099e-01
6.783000000000000140e-01 9.337684143371000056e-01
6.784000000000000030e-01 9.326269375775829706e-01
6.784999999999999920e-01 9.314704548062709977e-01
6.785999999999999810e-01 9.302988615660560123e-01
6.786999999999999700e-01 9.291120544102140499e-01
6.787999999999999590e-01 9.279099309389899908e-01
6.788999999999999480e-01 9.266923898363289558e-01
6.790000000000000480e-01 9.254593309067029594e-01
6.791000000000000369e-01 9.242106551120310431e-01
6.792000000000000259e-01 9.229462646087159827e-01
6.793000000000000149e-01 9.216660627847229614e-01
6.794000000000000039e-01 9.203699542967259672e-01
6.794999999999999929e-01 9.190578451073090349e-01
6.795999999999999819e-01 9.177296425221920240e-01
6.796999999999999709e-01 9.163852552274770469e-01
6.797999999999999599e-01 9.150245933268900123e-01
6.798999999999999488e-01 9.136475683790320490e-01
6.800000000000000488e-01 9.122540934345759744e-01
6.801000000000000378e-01 9.108440830734549909e-01
6.802000000000000268e-01 9.094174534419789957e-01
6.803000000000000158e-01 9.079741222898749520e-01
6.804000000000000048e-01 9.065140090072669743e-01
6.804999999999999938e-01 9.050370346615349559e-01
6.805999999999999828e-01 9.035431220340659486e-01
6.806999999999999718e-01 9.020321956568779775e-01
6.807999999999999607e-01 9.005041818490969741e-01
6.808999999999999497e-01 8.989590087532820517e-01
6.810000000000000497e-01 8.973966063715379526e-01
6.811000000000000387e-01 8.958169066014880499e-01
6.812000000000000277e-01 8.942198432720029899e-01
6.813000000000000167e-01 8.926053521787079559e-01
6.814000000000000057e-01 8.909733711192660000e-01
6.814999999999999947e-01 8.893238399283990292e-01
6.815999999999999837e-01 8.876567005126220211e-01
6.816999999999999726e-01 8.859718968847100085e-01
6.817999999999999616e-01 8.842693751978489836e-01
6.818999999999999506e-01 8.825490837794710552e-01
6.820000000000000506e-01 8.808109731647619789e-01
6.821000000000000396e-01 8.790549961297889903e-01
6.822000000000000286e-01 8.772811077242880229e-01
6.823000000000000176e-01 8.754892653040620143e-01
6.824000000000000066e-01 8.736794285629699841e-01
6.824999999999999956e-01 8.718515595644980021e-01
6.825999999999999845e-01 8.700056227729060510e-01
6.826999999999999735e-01 8.681415850839430126e-01
6.827999999999999625e-01 8.662594158550429579e-01
6.828999999999999515e-01 8.643590869351179817e-01
6.830000000000000515e-01 8.624405726937810490e-01
6.831000000000000405e-01 8.605038500501259735e-01
6.832000000000000295e-01 8.585488985009209761e-01
6.833000000000000185e-01 8.565757001482999788e-01
6.834000000000000075e-01 8.545842397268840207e-01
6.834999999999999964e-01 8.525745046303400132e-01
6.835999999999999854e-01 8.505464849373319813e-01
6.836999999999999744e-01 8.485001734368859960e-01
6.837999999999999634e-01 8.464355656531420413e-01
6.838999999999999524e-01 8.443526598694649499e-01
6.840000000000000524e-01 8.422514571519219562e-01
6.841000000000000414e-01 8.401319613720760193e-01
6.842000000000000304e-01 8.379941792291429881e-01
6.843000000000000194e-01 8.358381202714370017e-01
6.844000000000000083e-01 8.336637969171180051e-01
6.844999999999999973e-01 8.314712244742239466e-01
6.845999999999999863e-01 8.292604211599959863e-01
6.846999999999999753e-01 8.270314081194319877e-01
6.847999999999999643e-01 8.247842094431150350e-01
6.848999999999999533e-01 8.225188521842760059e-01
6.850000000000000533e-01 8.202353663750490131e-01
6.851000000000000423e-01 8.179337850419710065e-01
6.852000000000000313e-01 8.156141442206750192e-01
6.853000000000000203e-01 8.132764829697669562e-01
6.854000000000000092e-01 8.109208433838690500e-01
6.854999999999999982e-01 8.085472706058569603e-01
6.855999999999999872e-01 8.061558128382280142e-01
6.856999999999999762e-01 8.037465213536340025e-01
6.857999999999999652e-01 8.013194505045500016e-01
6.858999999999999542e-01 7.988746577320450237e-01
6.860000000000000542e-01 7.964122035737060123e-01
6.861000000000000432e-01 7.939321516706659976e-01
6.862000000000000322e-01 7.914345687736960011e-01
6.863000000000000211e-01 7.889195247484529494e-01
6.864000000000000101e-01 7.863870925797590283e-01
6.864999999999999991e-01 7.838373483749829784e-01
6.865999999999999881e-01 7.812703713664970184e-01
6.866999999999999771e-01 7.786862439132009595e-01
6.867999999999999661e-01 7.760850515010669914e-01
6.868999999999999551e-01 7.734668827428140547e-01
6.870000000000000551e-01 7.708318293765490381e-01
6.871000000000000441e-01 7.681799862635050324e-01
6.872000000000000330e-01 7.655114513847970370e-01
6.873000000000000220e-01 7.628263258372189881e-01
6.874000000000000110e-01 7.601247138280610161e-01
6.875000000000000000e-01 7.574067226689800147e-01
6.875999999999999890e-01 7.546724627688650155e-01
6.876999999999999780e-01 7.519220476257439945e-01
6.877999999999999670e-01 7.491555938177070217e-01
6.878999999999999559e-01 7.463732209928459760e-01
6.879999999999999449e-01 7.435750518582100455e-01
6.881000000000000449e-01 7.407612121677950023e-01
6.882000000000000339e-01 7.379318307095360518e-01
6.883000000000000229e-01 7.350870392912970397e-01
6.884000000000000119e-01 7.322269727259439476e-01
6.885000000000000009e-01 7.293517688153470235e-01
6.885999999999999899e-01 7.264615683334929574e-01
6.886999999999999789e-01 7.235565150085480068e-01
6.887999999999999678e-01 7.206367555039989714e-01
6.888999999999999568e-01 7.177024393987969653e-01
6.889999999999999458e-01 7.147537191665179757e-01
6.891000000000000458e-01 7.117907501536010484e-01
6.892000000000000348e-01 7.088136905566120305e-01
6.893000000000000238e-01 7.058227013985060028e-01
6.894000000000000128e-01 7.028179465040129692e-01
6.895000000000000018e-01 6.997995924740300078e-01
6.895999999999999908e-01 6.967678086590980424e-01
6.896999999999999797e-01 6.937227671319210476e-01
6.897999999999999687e-01 6.906646426589999610e-01
6.898999999999999577e-01 6.875936126713040331e-01
6.899999999999999467e-01 6.845098572340809762e-01
6.901000000000000467e-01 6.814135590157199829e-01
6.902000000000000357e-01 6.783049032557459945e-01
6.903000000000000247e-01 6.751840777319559894e-01
6.904000000000000137e-01 6.720512727266110264e-01
6.905000000000000027e-01 6.689066809918470247e-01
6.905999999999999917e-01 6.657504977141639468e-01
6.906999999999999806e-01 6.625829204781259474e-01
6.907999999999999696e-01 6.594041492291869977e-01
6.908999999999999586e-01 6.562143862357310287e-01
6.909999999999999476e-01 6.530138360502999451e-01
6.911000000000000476e-01 6.498027054699939686e-01
6.912000000000000366e-01 6.465812034961280208e-01
6.913000000000000256e-01 6.433495412931069524e-01
6.914000000000000146e-01 6.401079321465610317e-01
6.915000000000000036e-01 6.368565914206849587e-01
6.915999999999999925e-01 6.335957365149309517e-01
6.916999999999999815e-01 6.303255868199190148e-01
6.917999999999999705e-01 6.270463636727080514e-01
6.918999999999999595e-01 6.237582903113410016e-01
6.919999999999999485e-01 6.204615918287369469e-01
6.921000000000000485e-01 6.171564951259550513e-01
6.922000000000000375e-01 6.138432288647980295e-01
6.923000000000000265e-01 6.105220234198109885e-01
6.924000000000000155e-01 6.071931108296799717e-01
6.925000000000000044e-01 6.038567247480469691e-01
6.925999999999999934e-01 6.005131003937670409e-01
6.926999999999999824e-01 5.971624745006079982e-01
6.927999999999999714e-01 5.938050852664219503e-01
6.928999999999999604e-01 5.904411723018100355e-01
6.929999999999999494e-01 5.870709765783209688e-01
6.931000000000000494e-01 5.836947403761120201e-01
6.932000000000000384e-01 5.803127072312329604e-01
6.933000000000000274e-01 5.769251218824169580e-01
6.934000000000000163e-01 5.735322302174850062e-01
6.935000000000000053e-01 5.701342792193500042e-01
6.935999999999999943e-01 5.667315169116530216e-01
6.936999999999999833e-01 5.633241923040119836e-01
6.937999999999999723e-01 5.599125553369940222e-01
6.938999999999999613e-01 5.564968568267150140e-01
6.939999999999999503e-01 5.530773484091699999e-01
6.941000000000000503e-01 5.496542824843010377e-01
6.942000000000000393e-01 5.462279121598010434e-01
6.943000000000000282e-01 5.427984911946780455e-01
6.944000000000000172e-01 5.393662739426150488e-01
6.945000000000000062e-01 5.359315152951750205e-01
6.945999999999999952e-01 5.324944706247539683e-01
6.946999999999999842e-01 5.290553957274920505e-01
6.947999999999999732e-01 5.256145467659799619e-01
6.948999999999999622e-01 5.221721802118820532e-01
6.949999999999999512e-01 5.187285527885130421e-01
6.951000000000000512e-01 5.152839214133000389e-01
6.952000000000000401e-01 5.118385431402370234e-01
6.953000000000000291e-01 5.083926751023130075e-01
6.954000000000000181e-01 5.049465744539539669e-01
6.955000000000000071e-01 5.015004983134649930e-01
6.955999999999999961e-01 4.980547037055370052e-01
6.956999999999999851e-01 4.946094475038410043e-01
6.957999999999999741e-01 4.911649863736500254e-01
6.958999999999999631e-01 4.877215767146449998e-01
6.959999999999999520e-01 4.842794746038059928e-01
6.961000000000000520e-01 4.808389357384509899e-01
6.962000000000000410e-01 4.774002153794880132e-01
6.963000000000000300e-01 4.739635682948329931e-01
6.964000000000000190e-01 4.705292487030309778e-01
6.965000000000000080e-01 4.670975102171610049e-01
6.965999999999999970e-01 4.636686057889459756e-01
6.966999999999999860e-01 4.602427876531600126e-01
6.967999999999999750e-01 4.568203072723460156e-01
6.968999999999999639e-01 4.534014152818279797e-01
6.969999999999999529e-01 4.499863614350900209e-01
6.971000000000000529e-01 4.465753945494589927e-01
6.972000000000000419e-01 4.431687624522199775e-01
6.973000000000000309e-01 4.397667119271029823e-01
6.974000000000000199e-01 4.363694886611709789e-01
6.975000000000000089e-01 4.329773371921940006e-01
6.975999999999999979e-01 4.295905008563830063e-01
6.976999999999999869e-01 4.262092217366730273e-01
6.977999999999999758e-01 4.228337406114889840e-01
6.978999999999999648e-01 4.194642969039649727e-01
6.979999999999999538e-01 4.161011286317279900e-01
6.981000000000000538e-01 4.127444723572329943e-01
6.982000000000000428e-01 4.093945631386129991e-01
6.983000000000000318e-01 4.060516344811450073e-01
6.984000000000000208e-01 4.027159182892769973e-01
6.985000000000000098e-01 3.993876448192910100e-01
6.985999999999999988e-01 3.960670426325499927e-01
6.986999999999999877e-01 3.927543385494349781e-01
6.987999999999999767e-01 3.894497576038740139e-01
6.988999999999999657e-01 3.861535229985850193e-01
6.989999999999999547e-01 3.828658560609969896e-01
6.991000000000000547e-01 3.795869761998499903e-01
6.992000000000000437e-01 3.763171008624929814e-01
6.993000000000000327e-01 3.730564454929530260e-01
6.994000000000000217e-01 3.698052234907069913e-01
6.995000000000000107e-01 3.665636461701800020e-01
6.995999999999999996e-01 3.633319227210720093e-01
6.996999999999999886e-01 3.601102601693930150e-01
6.997999999999999776e-01 3.568988633393019860e-01
6.998999999999999666e-01 3.536979348157749947e-01
6.999999999999999556e-01 3.505076749080109910e-01
7.000999999999999446e-01 3.473282816137219786e-01
7.002000000000000446e-01 3.441599505842209972e-01
7.003000000000000336e-01 3.410028750903200123e-01
7.004000000000000226e-01 3.378572459891069912e-01
7.005000000000000115e-01 3.347232516915920053e-01
7.006000000000000005e-01 3.316010781311459765e-01
7.006999999999999895e-01 3.284909087328760080e-01
7.007999999999999785e-01 3.253929243838399876e-01
7.008999999999999675e-01 3.223073034041690210e-01
7.009999999999999565e-01 3.192342215190550059e-01
7.010999999999999455e-01 3.161738518316369873e-01
7.012000000000000455e-01 3.131263647968119956e-01
7.013000000000000345e-01 3.100919281959270135e-01
7.014000000000000234e-01 3.070707071123939813e-01
7.015000000000000124e-01 3.040628639082270102e-01
7.016000000000000014e-01 3.010685582014600015e-01
7.016999999999999904e-01 2.980879468445630232e-01
7.017999999999999794e-01 2.951211839037000129e-01
7.018999999999999684e-01 2.921684206389649763e-01
7.019999999999999574e-01 2.892298054855529932e-01
7.020999999999999464e-01 2.863054840358260078e-01
7.022000000000000464e-01 2.833955990223550048e-01
7.023000000000000353e-01 2.805002903018580240e-01
7.024000000000000243e-01 2.776196948401150055e-01
7.025000000000000133e-01 2.747539466977860223e-01
7.026000000000000023e-01 2.719031770171729812e-01
7.026999999999999913e-01 2.690675140099200169e-01
7.027999999999999803e-01 2.662470829456399790e-01
7.028999999999999693e-01 2.634420061415009839e-01
7.029999999999999583e-01 2.606524029526939845e-01
7.030999999999999472e-01 2.578783897638790013e-01
7.032000000000000473e-01 2.551200799815049880e-01
7.033000000000000362e-01 2.523775840270999771e-01
7.034000000000000252e-01 2.496510093314570078e-01
7.035000000000000142e-01 2.469404603297269962e-01
7.036000000000000032e-01 2.442460384574360044e-01
7.036999999999999922e-01 2.415678421474130033e-01
7.037999999999999812e-01 2.389059668275879955e-01
7.038999999999999702e-01 2.362605049197259999e-01
7.039999999999999591e-01 2.336315458390240130e-01
7.040999999999999481e-01 2.310191759945960099e-01
7.042000000000000481e-01 2.284234787908450137e-01
7.043000000000000371e-01 2.258445346296940048e-01
7.044000000000000261e-01 2.232824209136859972e-01
7.045000000000000151e-01 2.207372120499410117e-01
7.046000000000000041e-01 2.182089794549630091e-01
7.046999999999999931e-01 2.156977915602789897e-01
7.047999999999999821e-01 2.132037138189090131e-01
7.048999999999999710e-01 2.107268087126860090e-01
7.049999999999999600e-01 2.082671357603519957e-01
7.050999999999999490e-01 2.058247515264819971e-01
7.052000000000000490e-01 2.033997096312049890e-01
7.053000000000000380e-01 2.009920607607000032e-01
7.054000000000000270e-01 1.986018526784699978e-01
7.055000000000000160e-01 1.962291302373949942e-01
7.056000000000000050e-01 1.938739353925230113e-01
7.056999999999999940e-01 1.915363072146069878e-01
7.057999999999999829e-01 1.892162819043939903e-01
7.058999999999999719e-01 1.869138928076189976e-01
7.059999999999999609e-01 1.846291704307000126e-01
7.060999999999999499e-01 1.823621424571610083e-01
7.062000000000000499e-01 1.801128337647170119e-01
7.063000000000000389e-01 1.778812664430509949e-01
7.064000000000000279e-01 1.756674598122399955e-01
7.065000000000000169e-01 1.734714304418270014e-01
7.066000000000000059e-01 1.712931921705669880e-01
7.066999999999999948e-01 1.691327561267430002e-01
7.067999999999999838e-01 1.669901307491349907e-01
7.068999999999999728e-01 1.648653218085729955e-01
7.069999999999999618e-01 1.627583324300770073e-01
7.070999999999999508e-01 1.606691631155700017e-01
7.072000000000000508e-01 1.585978117671399956e-01
7.073000000000000398e-01 1.565442737108619919e-01
7.074000000000000288e-01 1.545085417211480017e-01
7.075000000000000178e-01 1.524906060456009960e-01
7.076000000000000068e-01 1.504904544303820035e-01
7.076999999999999957e-01 1.485080721460800002e-01
7.077999999999999847e-01 1.465434420140240002e-01
7.078999999999999737e-01 1.445965444330910010e-01
7.079999999999999627e-01 1.426673574069340089e-01
7.080999999999999517e-01 1.407558565716640064e-01
7.082000000000000517e-01 1.388620152239289918e-01
7.083000000000000407e-01 1.369858043494150135e-01
7.084000000000000297e-01 1.351271926517300104e-01
7.085000000000000187e-01 1.332861465816599922e-01
7.086000000000000076e-01 1.314626303667920104e-01
7.086999999999999966e-01 1.296566060414700017e-01
7.087999999999999856e-01 1.278680334770989913e-01
7.088999999999999746e-01 1.260968704127669870e-01
7.089999999999999636e-01 1.243430724861439990e-01
7.090999999999999526e-01 1.226065932647059931e-01
7.092000000000000526e-01 1.208873842772019980e-01
7.093000000000000416e-01 1.191853950454089955e-01
7.094000000000000306e-01 1.175005731160950057e-01
7.095000000000000195e-01 1.158328640932630021e-01
7.096000000000000085e-01 1.141822116705639989e-01
7.096999999999999975e-01 1.125485576639399937e-01
7.097999999999999865e-01 1.109318420444589948e-01
7.098999999999999755e-01 1.093320029713070046e-01
7.099999999999999645e-01 1.077489768249449975e-01
7.100999999999999535e-01 1.061826982404369957e-01
7.102000000000000535e-01 1.046331001408799949e-01
7.103000000000000425e-01 1.031001137709589982e-01
7.104000000000000314e-01 1.015836687306389957e-01
7.105000000000000204e-01 1.000836930089099991e-01
7.106000000000000094e-01 9.860011301763919878e-02
7.106999999999999984e-01 9.713285362547439961e-02
7.107999999999999874e-01 9.568183819180700600e-02
7.108999999999999764e-01 9.424698860077790341e-02
7.109999999999999654e-01 9.282822529530930511e-02
7.110999999999999543e-01 9.142546731114969960e-02
7.112000000000000544e-01 9.003863231092640307e-02
7.113000000000000433e-01 8.866763661818100051e-02
7.114000000000000323e-01 8.731239525139219970e-02
7.115000000000000213e-01 8.597282195795480364e-02
7.116000000000000103e-01 8.464882924812999754e-02
7.116999999999999993e-01 8.334032842891639370e-02
7.117999999999999883e-01 8.204722963786789669e-02
7.118999999999999773e-01 8.076944187682680298e-02
7.119999999999999662e-01 7.950687304557180202e-02
7.120999999999999552e-01 7.825942997534610091e-02
7.122000000000000552e-01 7.702701846229199900e-02
7.123000000000000442e-01 7.580954330075630188e-02
7.124000000000000332e-01 7.460690831645799825e-02
7.125000000000000222e-01 7.341901639950899894e-02
7.126000000000000112e-01 7.224576953729640316e-02
7.127000000000000002e-01 7.108706884717730379e-02
7.127999999999999892e-01 6.994281460901839720e-02
7.128999999999999782e-01 6.881290629755160149e-02
7.129999999999999671e-01 6.769724261451809388e-02
7.130999999999999561e-01 6.659572152064599515e-02
7.131999999999999451e-01 6.550824026737450678e-02
7.133000000000000451e-01 6.443469542839959374e-02
7.134000000000000341e-01 6.337498293096920088e-02
7.135000000000000231e-01 6.232899808694199878e-02
7.136000000000000121e-01 6.129663562362609730e-02
7.137000000000000011e-01 6.027778971433390282e-02
7.137999999999999901e-01 5.927235400870940057e-02
7.138999999999999790e-01 5.828022166276469740e-02
7.139999999999999680e-01 5.730128536866260086e-02
7.140999999999999570e-01 5.633543738421029762e-02
7.141999999999999460e-01 5.538256956206460274e-02
7.143000000000000460e-01 5.444257337864989721e-02
7.144000000000000350e-01 5.351533996277779703e-02
7.145000000000000240e-01 5.260076012395389911e-02
7.146000000000000130e-01 5.169872438038679990e-02
7.147000000000000020e-01 5.080912298666379751e-02
7.147999999999999909e-01 4.993184596111890222e-02
7.148999999999999799e-01 4.906678311287090283e-02
7.149999999999999689e-01 4.821382406852259966e-02
7.150999999999999579e-01 4.737285829853649793e-02
7.151999999999999469e-01 4.654377514325219733e-02
7.153000000000000469e-01 4.572646383857970065e-02
7.154000000000000359e-01 4.492081354132360094e-02
7.155000000000000249e-01 4.412671335416690210e-02
7.156000000000000139e-01 4.334405235029119979e-02
7.157000000000000028e-01 4.257271959764540037e-02
7.157999999999999918e-01 4.181260418284010044e-02
7.158999999999999808e-01 4.106359523467979777e-02
7.159999999999999698e-01 4.032558194733210089e-02
7.160999999999999588e-01 3.959845360311729789e-02
7.161999999999999478e-01 3.888209959492359979e-02
7.163000000000000478e-01 3.817640944825469868e-02
7.164000000000000368e-01 3.748127284288810257e-02
7.165000000000000258e-01 3.679657963415859656e-02
7.166000000000000147e-01 3.612221987386080024e-02
7.167000000000000037e-01 3.545808383076869824e-02
7.167999999999999927e-01 3.480406201076310241e-02
7.168999999999999817e-01 3.416004517658399742e-02
7.169999999999999707e-01 3.352592436719049884e-02
7.170999999999999597e-01 3.290159091673140052e-02
7.171999999999999487e-01 3.228693647313529702e-02
7.173000000000000487e-01 3.168185301630969952e-02
7.174000000000000377e-01 3.108623287594279930e-02
7.175000000000000266e-01 3.049996874893109999e-02
7.176000000000000156e-01 2.992295371641379848e-02
7.177000000000000046e-01 2.935508126041240159e-02
7.177999999999999936e-01 2.879624528009170140e-02
7.178999999999999826e-01 2.824634010763159980e-02
7.179999999999999716e-01 2.770526052371170139e-02
7.180999999999999606e-01 2.717290177261049919e-02
7.181999999999999496e-01 2.664915957692219964e-02
7.183000000000000496e-01 2.613393015189110005e-02
7.184000000000000385e-01 2.562711021936400074e-02
7.185000000000000275e-01 2.512859702136250109e-02
7.186000000000000165e-01 2.463828833327540158e-02
7.187000000000000055e-01 2.415608247668080133e-02
7.187999999999999945e-01 2.736477779911360153e-02
7.188999999999999835e-01 3.421819465491240247e-02
7.189999999999999725e-01 4.243897301374430220e-02
7.190999999999999615e-01 5.220664332025119758e-02
7.191999999999999504e-01 6.370192782107859941e-02
7.193000000000000504e-01 7.710108373954099870e-02
7.194000000000000394e-01 9.256937477653630342e-02
7.195000000000000284e-01 1.102538625859380006e-01
7.196000000000000174e-01 1.302757889866340002e-01
7.197000000000000064e-01 1.527228925553680006e-01
7.197999999999999954e-01 1.776420625060159963e-01
7.198999999999999844e-01 2.050327710465540132e-01
7.199999999999999734e-01 2.348417361879319987e-01
7.200999999999999623e-01 2.669592453954829914e-01
7.201999999999999513e-01 3.012175140884840174e-01
7.203000000000000513e-01 3.373913623941640072e-01
7.204000000000000403e-01 3.752013726838480112e-01
7.205000000000000293e-01 4.143195465036549896e-01
7.206000000000000183e-01 4.543773226975559854e-01
7.207000000000000073e-01 4.949756610335440121e-01
7.207999999999999963e-01 5.356967506877300389e-01
7.208999999999999853e-01 5.761167833740800104e-01
7.209999999999999742e-01 6.158191478831469556e-01
7.210999999999999632e-01 6.544073644933560141e-01
7.211999999999999522e-01 6.915170883990160444e-01
7.213000000000000522e-01 7.268265707216939875e-01
7.214000000000000412e-01 7.600650690487149586e-01
7.215000000000000302e-01 7.910188379035300033e-01
7.216000000000000192e-01 8.195344910561539464e-01
7.217000000000000082e-01 8.455196982119359550e-01
7.217999999999999972e-01 8.689413440404319955e-01
7.218999999999999861e-01 8.898214244656400540e-01
7.219999999999999751e-01 9.082310727486470059e-01
7.220999999999999641e-01 9.242831886279350151e-01
7.221999999999999531e-01 9.381241840162769519e-01
7.223000000000000531e-01 9.499253588456849640e-01
7.224000000000000421e-01 9.598743845697480515e-01
7.225000000000000311e-01 9.681673074140739743e-01
7.226000000000000201e-01 9.750013974334029720e-01
7.227000000000000091e-01 9.805690723077949977e-01
7.227999999999999980e-01 9.850530258594729638e-01
7.228999999999999870e-01 9.886225986240749775e-01
7.229999999999999760e-01 9.914313478112719569e-01
7.230999999999999650e-01 9.936157108452720044e-01
7.231999999999999540e-01 9.952946123856719618e-01
7.233000000000000540e-01 9.965698392687519780e-01
7.234000000000000430e-01 9.975269994982469690e-01
7.235000000000000320e-01 9.982368873979320378e-01
7.236000000000000210e-01 9.987570937978700325e-01
7.237000000000000099e-01 9.991337239623659938e-01
7.237999999999999989e-01 9.994031133970670000e-01
7.238999999999999879e-01 9.995934597153119938e-01
7.239999999999999769e-01 9.997263150913090479e-01
7.240999999999999659e-01 9.998179068998780394e-01
7.241999999999999549e-01 9.998802730532829752e-01
7.243000000000000549e-01 9.999222130052080049e-01
7.244000000000000439e-01 9.999500655715769515e-01
7.245000000000000329e-01 9.999683311046180245e-01
7.246000000000000218e-01 9.999801588154879628e-01
7.247000000000000108e-01 9.999877208992710154e-01
7.247999999999999998e-01 9.999924942766820202e-01
7.248999999999999888e-01 9.999954688486399901e-01
7.249999999999999778e-01 9.999972986686009868e-01
7.250999999999999668e-01 9.999984097554860396e-01
7.251999999999999558e-01 9.999990756629859590e-01
7.252999999999999448e-01 9.999994695542110401e-01
7.254000000000000448e-01 9.999996994893519675e-01
7.255000000000000338e-01 9.999998319451599560e-01
7.256000000000000227e-01 9.999999072361650532e-01
7.257000000000000117e-01 9.999999494632649810e-01
7.258000000000000007e-01 9.999999728292969792e-01
7.258999999999999897e-01 9.999999855846829488e-01
7.259999999999999787e-01 9.999999924535679652e-01
7.260999999999999677e-01 9.999999961022150163e-01
7.261999999999999567e-01 9.999999980138259970e-01
7.262999999999999456e-01 9.999999990016009699e-01
7.264000000000000457e-01 9.999999995049559942e-01
7.265000000000000346e-01 9.999999997578969957e-01
7.266000000000000236e-01 9.999999998832279635e-01
7.267000000000000126e-01 9.999999999444579846e-01
7.268000000000000016e-01 9.999999999739499490e-01
7.268999999999999906e-01 9.999999999879529700e-01
7.269999999999999796e-01 9.999999999945069495e-01
7.270999999999999686e-01 9.999999999975309750e-01
7.271999999999999575e-01 9.999999999989059862e-01
7.272999999999999465e-01 9.999999999995220490e-01
7.274000000000000465e-01 9.999999999997940536e-01
7.275000000000000355e-01 9.999999999999129585e-01
7.276000000000000245e-01 9.999999999999640288e-01
7.277000000000000135e-01 9.999999999999850120e-01
7.278000000000000025e-01 9.999999999999940048e-01
7.278999999999999915e-01 9.999999999999980016e-01
7.279999999999999805e-01 9.999999999999990008e-01
7.285000000000000364e-01 1.000000000000000000e+00
7.325000000000000400e-01 1.000000000000000000e+00
7.365000000000000435e-01 1.000000000000000000e+00
7.405000000000000471e-01 1.000000000000000000e+00
7.445000000000000506e-01 1.000000000000000000e+00
7.485000000000000542e-01 1.000000000000000000e+00
7.524999999999999467e-01 1.000000000000000000e+00
7.564999999999999503e-01 1.000000000000000000e+00
7.604999999999999538e-01 1.000000000000000000e+00
7.644999999999999574e-01 1.000000000000000000e+00
7.684999999999999609e-01 1.000000000000000000e+00
7.724999999999999645e-01 1.000000000000000000e+00
7.764999999999999680e-01 1.000000000000000000e+00
7.804999999999999716e-01 1.000000000000000000e+00
7.844999999999999751e-01 1.000000000000000000e+00
7.884999999999999787e-01 1.000000000000000000e+00
7.924999999999999822e-01 1.000000000000000000e+00
7.964999999999999858e-01 1.000000000000000000e+00
8.004999999999999893e-01 1.000000000000000000e+00
8.044999999999999929e-01 1.000000000000000000e+00
8.084999999999999964e-01 1.000000000000000000e+00
8.125000000000000000e-01 1.000000000000000000e+00
8.165000000000000036e-01 1.000000000000000000e+00
8.205000000000000071e-01 1.000000000000000000e+00
8.245000000000000107e-01 1.000000000000000000e+00
8.285000000000000142e-01 1.000000000000000000e+00
8.325000000000000178e-01 1.000000000000000000e+00
8.365000000000000213e-01 1.000000000000000000e+00
8.405000000000000249e-01 1.000000000000000000e+00
8.445000000000000284e-01 1.000000000000000000e+00
8.485000000000000320e-01 1.000000000000000000e+00
8.525000000000000355e-01 1.000000000000000000e+00
8.565000000000000391e-01 1.000000000000000000e+00
8.605000000000000426e-01 1.000000000000000000e+00
8.645000000000000462e-01 1.000000000000000000e+00
8.685000000000000497e-01 1.000000000000000000e+00
8.725000000000000533e-01 1.000000000000000000e+00
8.764999999999999458e-01 1.000000000000000000e+00
8.804999999999999494e-01 1.000000000000000000e+00
8.844999999999999529e-01 1.000000000000000000e+00
8.884999999999999565e-01 1.000000000000000000e+00
8.924999999999999600e-01 1.000000000000000000e+00
8.964999999999999636e-01 1.000000000000000000e+00
9.004999999999999671e-01 1.000000000000000000e+00
9.044999999999999707e-01 1.000000000000000000e+00
9.084999999999999742e-01 1.000000000000000000e+00
9.124999999999999778e-01 1.000000000000000000e+00
9.164999999999999813e-01 1.000000000000000000e+00
9.204999999999999849e-01 1.000000000000000000e+00
9.244999999999999885e-01 1.000000000000000000e+00
9.284999999999999920e-01 1.000000000000000000e+00
9.324999999999999956e-01 1.000000000000000000e+00
9.364999999999999991e-01 1.000000000000000000e+00
9.405000000000000027e-01 1.000000000000000000e+00
9.445000000000000062e-01 1.000000000000000000e+00
9.485000000000000098e-01 1.000000000000000000e+00
9.525000000000000133e-01 1.000000000000000000e+00
9.565000000000000169e-01 1.000000000000000000e+00
9.605000000000000204e-01 1.000000000000000000e+00
9.645000000000000240e-01 1.000000000000000000e+00
9.685000000000000275e-01 1.000000000000000000e+00
9.725000000000000311e-01 1.000000000000000000e+00
9.765000000000000346e-01 1.000000000000000000e+00
9.805000000000000382e-01 1.000000000000000000e+00
9.845000000000000417e-01 1.000000000000000000e+00
9.885000000000000453e-01 1.000000000000000000e+00
9.925000000000000488e-01 1.000000000000000000e+00
9.965000000000000524e-01 1.000000000000000000e+00


==> results/UE_TS_q1_proposed.dat <==
1.000000000000000048e-04 1.000000000000000000e+00
4.100000000000000346e-03 1.000000000000000000e+00
8.099999999999999561e-03 1.000000000000000000e+00
1.209999999999999964e-02 1.000000000000000000e+00
1.609999999999999973e-02 1.000000000000000000e+00
2.009999999999999981e-02 1.000000000000000000e+00
2.409999999999999989e-02 1.000000000000000000e+00
2.809999999999999998e-02 1.000000000000000000e+00
3.209999999999999659e-02 1.000000000000000000e+00
3.610000000000000014e-02 1.000000000000000000e+00
4.009999999999999676e-02 1.000000000000000000e+00
4.410000000000000031e-02 1.000000000000000000e+00
4.809999999999999692e-02 1.000000000000000000e+00
5.210000000000000048e-02 1.000000000000000000e+00
5.609999999999999709e-02 1.000000000000000000e+00
6.010000000000000064e-02 1.000000000000000000e+00
6.410000000000000420e-02 1.000000000000000000e+00
6.809999999999999387e-02 1.000000000000000000e+00
7.209999999999999742e-02 1.000000000000000000e+00
7.610000000000000098e-02 1.000000000000000000e+00
8.010000000000000453e-02 1.000000000000000000e+00
8.409999999999999420e-02 1.000000000000000000e+00
8.809999999999999776e-02 1.000000000000000000e+00
9.210000000000000131e-02 1.000000000000000000e+00
9.610000000000000486e-02 1.000000000000000000e+00
1.000999999999999945e-01 1.000000000000000000e+00
1.040999999999999981e-01 1.000000000000000000e+00
1.081000000000000016e-01 1.000000000000000000e+00
1.121000000000000052e-01 1.000000000000000000e+00
1.160999999999999949e-01 1.000000000000000000e+00
1.200999999999999984e-01 1.000000000000000000e+00
1.241000000000000020e-01 1.000000000000000000e+00
1.280999999999999917e-01 1.000000000000000000e+00
1.320999999999999952e-01 1.000000000000000000e+00
1.360999999999999988e-01 1.000000000000000000e+00
1.401000000000000023e-01 1.000000000000000000e+00
1.441000000000000059e-01 1.000000000000000000e+00
1.481000000000000094e-01 1.000000000000000000e+00
1.521000000000000130e-01 1.000000000000000000e+00
1.560999999999999888e-01 1.000000000000000000e+00
1.600999999999999923e-01 1.000000000000000000e+00
1.640999999999999959e-01 1.000000000000000000e+00
1.680999999999999994e-01 1.000000000000000000e+00
1.721000000000000030e-01 1.000000000000000000e+00
1.761000000000000065e-01 1.000000000000000000e+00
1.801000000000000101e-01 1.000000000000000000e+00
1.841000000000000136e-01 1.000000000000000000e+00
1.880999999999999894e-01 1.000000000000000000e+00
1.920999999999999930e-01 1.000000000000000000e+00
1.960999999999999965e-01 1.000000000000000000e+00
2.001000000000000001e-01 1.000000000000000000e+00
2.041000000000000036e-01 1.000000000000000000e+00
2.081000000000000072e-01 1.000000000000000000e+00
2.121000000000000107e-01 1.000000000000000000e+00
2.160999999999999865e-01 1.000000000000000000e+00
2.200999999999999901e-01 1.000000000000000000e+00
2.240999999999999936e-01 1.000000000000000000e+00
2.280999999999999972e-01 1.000000000000000000e+00
2.321000000000000008e-01 1.000000000000000000e+00
2.361000000000000043e-01 1.000000000000000000e+00
2.401000000000000079e-01 1.000000000000000000e+00
2.441000000000000114e-01 1.000000000000000000e+00
2.480999999999999872e-01 1.000000000000000000e+00
2.520999999999999908e-01 1.000000000000000000e+00
2.560999999999999943e-01 1.000000000000000000e+00
2.600999999999999979e-01 1.000000000000000000e+00
2.641000000000000014e-01 1.000000000000000000e+00
2.681000000000000050e-01 1.000000000000000000e+00
2.721000000000000085e-01 1.000000000000000000e+00
2.761000000000000121e-01 1.000000000000000000e+00
2.801000000000000156e-01 1.000000000000000000e+00
2.841000000000000192e-01 1.000000000000000000e+00
2.881000000000000227e-01 1.000000000000000000e+00
2.921000000000000263e-01 1.000000000000000000e+00
2.960999999999999743e-01 1.000000000000000000e+00
3.000999999999999779e-01 1.000000000000000000e+00
3.040999999999999814e-01 1.000000000000000000e+00
3.080999999999999850e-01 1.000000000000000000e+00
3.120999999999999885e-01 1.000000000000000000e+00
3.160999999999999921e-01 1.000000000000000000e+00
3.200999999999999956e-01 1.000000000000000000e+00
3.240999999999999992e-01 1.000000000000000000e+00
3.281000000000000028e-01 1.000000000000000000e+00
3.321000000000000063e-01 1.000000000000000000e+00
3.361000000000000099e-01 1.000000000000000000e+00
3.401000000000000134e-01 1.000000000000000000e+00
3.441000000000000170e-01 1.000000000000000000e+00
3.481000000000000205e-01 1.000000000000000000e+00
3.521000000000000241e-01 1.000000000000000000e+00
3.561000000000000276e-01 1.000000000000000000e+00
3.600999999999999757e-01 1.000000000000000000e+00
3.640999999999999792e-01 1.000000000000000000e+00
3.659000000000000030e-01 9.999999999999990008e-01
3.659999999999999920e-01 9.999999999999990008e-01
3.660999999999999810e-01 9.999999999999990008e-01
3.662000000000000255e-01 9.999999999999990008e-01
3.663000000000000145e-01 9.999999999999990008e-01
3.664000000000000035e-01 9.999999999999990008e-01
3.664999999999999925e-01 9.999999999999980016e-01
3.665999999999999814e-01 9.999999999999980016e-01
3.667000000000000259e-01 9.999999999999980016e-01
3.668000000000000149e-01 9.999999999999970024e-01
3.669000000000000039e-01 9.999999999999970024e-01
3.669999999999999929e-01 9.999999999999960032e-01
3.670999999999999819e-01 9.999999999999950040e-01
3.672000000000000264e-01 9.999999999999950040e-01
3.673000000000000154e-01 9.999999999999930056e-01
3.674000000000000044e-01 9.999999999999920064e-01
3.674999999999999933e-01 9.999999999999910072e-01
3.675999999999999823e-01 9.999999999999890088e-01
3.677000000000000268e-01 9.999999999999870104e-01
3.678000000000000158e-01 9.999999999999840128e-01
3.679000000000000048e-01 9.999999999999810152e-01
3.679999999999999938e-01 9.999999999999780176e-01
3.680999999999999828e-01 9.999999999999740208e-01
3.682000000000000273e-01 9.999999999999690248e-01
3.683000000000000163e-01 9.999999999999630296e-01
3.684000000000000052e-01 9.999999999999560352e-01
3.684999999999999942e-01 9.999999999999480416e-01
3.685999999999999832e-01 9.999999999999380496e-01
3.687000000000000277e-01 9.999999999999269473e-01
3.688000000000000167e-01 9.999999999999129585e-01
3.689000000000000057e-01 9.999999999998969713e-01
3.689999999999999947e-01 9.999999999998779865e-01
3.690999999999999837e-01 9.999999999998560041e-01
3.691999999999999726e-01 9.999999999998300249e-01
3.693000000000000171e-01 9.999999999997990496e-01
3.694000000000000061e-01 9.999999999997629674e-01
3.694999999999999951e-01 9.999999999997210010e-01
3.695999999999999841e-01 9.999999999996710409e-01
3.696999999999999731e-01 9.999999999996119771e-01
3.698000000000000176e-01 9.999999999995430322e-01
3.699000000000000066e-01 9.999999999994629851e-01
3.699999999999999956e-01 9.999999999993679500e-01
3.700999999999999845e-01 9.999999999992570388e-01
3.701999999999999735e-01 9.999999999991270316e-01
3.703000000000000180e-01 9.999999999989750421e-01
3.704000000000000070e-01 9.999999999987969623e-01
3.704999999999999960e-01 9.999999999985890176e-01
3.705999999999999850e-01 9.999999999983459897e-01
3.706999999999999740e-01 9.999999999980619947e-01
3.708000000000000185e-01 9.999999999977310372e-01
3.709000000000000075e-01 9.999999999973440135e-01
3.709999999999999964e-01 9.999999999968930409e-01
3.710999999999999854e-01 9.999999999963670172e-01
3.711999999999999744e-01 9.999999999957549512e-01
3.713000000000000189e-01 9.999999999950419660e-01
3.714000000000000079e-01 9.999999999942129625e-01
3.714999999999999969e-01 9.999999999932479566e-01
3.715999999999999859e-01 9.999999999921269644e-01
3.716999999999999749e-01 9.999999999908240067e-01
3.718000000000000194e-01 9.999999999893119940e-01
3.719000000000000083e-01 9.999999999875569534e-01
3.719999999999999973e-01 9.999999999855220256e-01
3.720999999999999863e-01 9.999999999831620245e-01
3.721999999999999753e-01 9.999999999804289885e-01
3.723000000000000198e-01 9.999999999772639647e-01
3.724000000000000088e-01 9.999999999736010059e-01
3.724999999999999978e-01 9.999999999693639507e-01
3.725999999999999868e-01 9.999999999644659798e-01
3.726999999999999758e-01 9.999999999588069510e-01
3.728000000000000203e-01 9.999999999522719563e-01
3.729000000000000092e-01 9.999999999447279908e-01
3.729999999999999982e-01 9.999999999360269509e-01
3.730999999999999872e-01 9.999999999259939765e-01
3.731999999999999762e-01 9.999999999144330021e-01
3.733000000000000207e-01 9.999999999011169871e-01
3.734000000000000097e-01 9.999999998857900252e-01
3.734999999999999987e-01 9.999999998681560198e-01
3.735999999999999877e-01 9.999999998478780183e-01
3.736999999999999766e-01 9.999999998245739929e-01
3.738000000000000211e-01 9.999999997978049615e-01
3.739000000000000101e-01 9.999999997670739882e-01
3.739999999999999991e-01 9.999999997318109735e-01
3.740999999999999881e-01 9.999999996913699896e-01
3.741999999999999771e-01 9.999999996450159578e-01
3.743000000000000216e-01 9.999999995919109930e-01
3.744000000000000106e-01 9.999999995311069645e-01
3.744999999999999996e-01 9.999999994615209609e-01
3.745999999999999885e-01 9.999999993819289612e-01
3.746999999999999775e-01 9.999999992909399671e-01
3.748000000000000220e-01 9.999999991869760185e-01
3.749000000000000110e-01 9.999999990682499895e-01
3.750000000000000000e-01 9.999999989327370553e-01
3.750999999999999890e-01 9.999999987781450494e-01
3.751999999999999780e-01 9.999999986018800469e-01
3.753000000000000225e-01 9.999999984010099485e-01
3.754000000000000115e-01 9.999999981722209608e-01
3.755000000000000004e-01 9.999999979117669691e-01
3.755999999999999894e-01 9.999999976154220205e-01
3.756999999999999784e-01 9.999999972784170410e-01
3.758000000000000229e-01 9.999999968953720009e-01
3.759000000000000119e-01 9.999999964602259706e-01
3.760000000000000009e-01 9.999999959661509674e-01
3.760999999999999899e-01 9.999999954054570317e-01
3.761999999999999789e-01 9.999999947694939717e-01
3.763000000000000234e-01 9.999999940485320149e-01
3.764000000000000123e-01 9.999999932316380180e-01
3.765000000000000013e-01 9.999999923065260310e-01
3.765999999999999903e-01 9.999999912594039753e-01
3.766999999999999793e-01 9.999999900747950088e-01
3.768000000000000238e-01 9.999999887353420158e-01
3.769000000000000128e-01 9.999999872215880048e-01
3.770000000000000018e-01 9.999999855117379655e-01
3.770999999999999908e-01 9.999999835813849769e-01
3.771999999999999797e-01 9.999999814032199952e-01
3.773000000000000242e-01 9.999999789466970102e-01
3.774000000000000132e-01 9.999999761776710017e-01
3.775000000000000022e-01 9.999999730579940405e-01
3.775999999999999912e-01 9.999999695450719761e-01
3.776999999999999802e-01 9.999999655913679453e-01
3.778000000000000247e-01 9.999999611438610270e-01
3.779000000000000137e-01 9.999999561434429474e-01
3.780000000000000027e-01 9.999999505242590514e-01
3.780999999999999917e-01 9.999999442129769989e-01
3.781999999999999806e-01 9.999999371279819638e-01
3.783000000000000251e-01 9.999999291784880118e-01
3.784000000000000141e-01 9.999999202635679874e-01
3.785000000000000031e-01 9.999999102710810384e-01
3.785999999999999921e-01 9.999998990764900064e-01
3.786999999999999811e-01 9.999998865415720140e-01
3.788000000000000256e-01 9.999998725129960464e-01
3.789000000000000146e-01 9.999998568207639771e-01
3.790000000000000036e-01 9.999998392765040434e-01
3.790999999999999925e-01 9.999998196715960130e-01
3.791999999999999815e-01 9.999997977751230449e-01
3.793000000000000260e-01 9.999997733316280391e-01
3.794000000000000150e-01 9.999997460586580456e-01
3.795000000000000040e-01 9.999997156440829649e-01
3.795999999999999930e-01 9.999996817431660023e-01
3.796999999999999820e-01 9.999996439753650046e-01
3.798000000000000265e-01 9.999996019208430287e-01
3.799000000000000155e-01 9.999995551166620533e-01
3.800000000000000044e-01 9.999995030526359630e-01
3.800999999999999934e-01 9.999994451668190454e-01
3.801999999999999824e-01 9.999993808405880369e-01
3.803000000000000269e-01 9.999993093932989519e-01
3.804000000000000159e-01 9.999992300764779518e-01
3.805000000000000049e-01 9.999991420675069520e-01
3.805999999999999939e-01 9.999990444627779862e-01
3.806999999999999829e-01 9.999989362702550455e-01
3.808000000000000274e-01 9.999988164014169678e-01
3.809000000000000163e-01 9.999986836625249786e-01
3.810000000000000053e-01 9.999985367451640350e-01
3.810999999999999943e-01 9.999983742160110101e-01
3.811999999999999833e-01 9.999981945057629940e-01
3.812999999999999723e-01 9.999979958971799698e-01
3.814000000000000168e-01 9.999977765121570439e-01
3.815000000000000058e-01 9.999975342977830417e-01
3.815999999999999948e-01 9.999972670112879936e-01
3.816999999999999837e-01 9.999969722038249964e-01
3.817999999999999727e-01 9.999966472029949704e-01
3.819000000000000172e-01 9.999962890940300442e-01
3.820000000000000062e-01 9.999958946995479714e-01
3.820999999999999952e-01 9.999954605577839883e-01
3.821999999999999842e-01 9.999949828991949730e-01
3.822999999999999732e-01 9.999944576213459779e-01
3.824000000000000177e-01 9.999938802619460221e-01
3.825000000000000067e-01 9.999932459699369947e-01
3.825999999999999956e-01 9.999925494745109944e-01
3.826999999999999846e-01 9.999917850519229878e-01
3.827999999999999736e-01 9.999909464899680023e-01
3.829000000000000181e-01 9.999900270499909594e-01
3.830000000000000071e-01 9.999890194262770482e-01
3.830999999999999961e-01 9.999879157026709819e-01
3.831999999999999851e-01 9.999867073062770340e-01
3.832999999999999741e-01 9.999853849580679910e-01
3.834000000000000186e-01 9.999839386202290514e-01
3.835000000000000075e-01 9.999823574400750203e-01
3.835999999999999965e-01 9.999806296903449576e-01
3.836999999999999855e-01 9.999787427056889832e-01
3.837999999999999745e-01 9.999766828151509523e-01
3.839000000000000190e-01 9.999744352704490469e-01
3.840000000000000080e-01 9.999719841698410105e-01
3.840999999999999970e-01 9.999693123773559789e-01
3.841999999999999860e-01 9.999664014371889564e-01
3.842999999999999750e-01 9.999632314830150248e-01
3.844000000000000195e-01 9.999597811419940196e-01
3.845000000000000084e-01 9.999560274332439658e-01
3.845999999999999974e-01 9.999519456605220347e-01
3.846999999999999864e-01 9.999475092988819869e-01
3.847999999999999754e-01 9.999426898750499726e-01
3.849000000000000199e-01 9.999374568412729980e-01
3.850000000000000089e-01 9.999317774423690519e-01
3.850999999999999979e-01 9.999256165757429704e-01
3.851999999999999869e-01 9.999189366440840443e-01
3.852999999999999758e-01 9.999116974004990110e-01
3.854000000000000203e-01 9.999038557858109799e-01
3.855000000000000093e-01 9.998953657577680509e-01
3.855999999999999983e-01 9.998861781118899561e-01
3.856999999999999873e-01 9.998762402937180216e-01
3.857999999999999763e-01 9.998654962021820136e-01
3.859000000000000208e-01 9.998538859838620452e-01
3.860000000000000098e-01 9.998413458178849744e-01
3.860999999999999988e-01 9.998278076912220369e-01
3.861999999999999877e-01 9.998131991641620031e-01
3.862999999999999767e-01 9.997974431257290462e-01
3.864000000000000212e-01 9.997804575388440362e-01
3.865000000000000102e-01 9.997621551750419666e-01
3.865999999999999992e-01 9.997424433385330156e-01
3.866999999999999882e-01 9.997212235794760149e-01
3.867999999999999772e-01 9.996983913962870227e-01
3.869000000000000217e-01 9.996738359268679819e-01
3.870000000000000107e-01 9.996474396286370023e-01
3.870999999999999996e-01 9.996190779472790000e-01
3.871999999999999886e-01 9.995886189741479688e-01
3.872999999999999776e-01 9.995559230922980154e-01
3.874000000000000221e-01 9.995208426111179545e-01
3.875000000000000111e-01 9.994832213896079898e-01
3.876000000000000001e-01 9.994428944483549904e-01
3.876999999999999891e-01 9.993996875702829685e-01
3.877999999999999781e-01 9.993534168903319692e-01
3.879000000000000226e-01 9.993038884742130312e-01
3.880000000000000115e-01 9.992508978864590441e-01
3.881000000000000005e-01 9.991942297480249646e-01
3.881999999999999895e-01 9.991336572837310470e-01
3.882999999999999785e-01 9.990689418599060234e-01
3.884000000000000230e-01 9.989998325126110412e-01
3.885000000000000120e-01 9.989260654669199768e-01
3.886000000000000010e-01 9.988473636477239737e-01
3.886999999999999900e-01 9.987634361826509544e-01
3.887999999999999790e-01 9.986739778976969628e-01
3.889000000000000234e-01 9.985786688062540106e-01
3.890000000000000124e-01 9.984771735922639557e-01
3.891000000000000014e-01 9.983691410883099859e-01
3.891999999999999904e-01 9.982542037494910314e-01
3.892999999999999794e-01 9.981319771240220184e-01
3.894000000000000239e-01 9.980020593215469527e-01
3.895000000000000129e-01 9.978640304802339767e-01
3.896000000000000019e-01 9.977174522337629581e-01
3.896999999999999909e-01 9.975618671794259651e-01
3.897999999999999798e-01 9.973967983485939603e-01
3.899000000000000243e-01 9.972217486808769848e-01
3.900000000000000133e-01 9.970362005034000275e-01
3.901000000000000023e-01 9.968396150166429770e-01
3.901999999999999913e-01 9.966314317884029661e-01
3.902999999999999803e-01 9.964110682574609523e-01
3.904000000000000248e-01 9.961779192486389656e-01
3.905000000000000138e-01 9.959313565009769720e-01
3.906000000000000028e-01 9.956707282108040458e-01
3.906999999999999917e-01 9.953953585915890079e-01
3.907999999999999807e-01 9.951045474524430334e-01
3.909000000000000252e-01 9.947975697972629705e-01
3.910000000000000142e-01 9.944736754465159922e-01
3.911000000000000032e-01 9.941320886837240467e-01
3.911999999999999922e-01 9.937720079287549746e-01
3.912999999999999812e-01 9.933926054400540329e-01
3.914000000000000257e-01 9.929930270479939702e-01
3.915000000000000147e-01 9.925723919215420077e-01
3.916000000000000036e-01 9.921297923704720523e-01
3.916999999999999926e-01 9.916642936853620194e-01
3.917999999999999816e-01 9.911749340176330136e-01
3.919000000000000261e-01 9.906607243018760167e-01
3.920000000000000151e-01 9.901206482227520311e-01
3.921000000000000041e-01 9.895536622286670303e-01
3.921999999999999931e-01 9.889586955945030011e-01
3.922999999999999821e-01 9.883346505355690148e-01
3.924000000000000266e-01 9.876804023749670147e-01
3.925000000000000155e-01 9.869947997665110551e-01
3.926000000000000045e-01 9.862766649752590098e-01
3.926999999999999935e-01 9.855247942177099985e-01
3.927999999999999825e-01 9.847379580636099750e-01
3.929000000000000270e-01 9.839149019012609632e-01
3.930000000000000160e-01 9.830543464681219534e-01
3.931000000000000050e-01 9.821549884484129800e-01
3.931999999999999940e-01 9.812155011393329795e-01
3.932999999999999829e-01 9.802345351873540391e-01
3.934000000000000274e-01 9.792107193959950218e-01
3.935000000000000164e-01 9.781426616062760537e-01
3.936000000000000054e-01 9.770289496509759752e-01
3.936999999999999944e-01 9.758681523836130189e-01
3.937999999999999834e-01 9.746588207829619543e-01
3.938999999999999724e-01 9.733994891337029998e-01
3.940000000000000169e-01 9.720886762836620232e-01
3.941000000000000059e-01 9.707248869778809519e-01
3.941999999999999948e-01 9.693066132696249726e-01
3.942999999999999838e-01 9.678323360081310112e-01
3.943999999999999728e-01 9.663005264028250441e-01
3.945000000000000173e-01 9.647096476634160478e-01
3.946000000000000063e-01 9.630581567150859890e-01
3.946999999999999953e-01 9.613445059878149568e-01
3.947999999999999843e-01 9.595671452786019850e-01
3.948999999999999733e-01 9.577245236850729926e-01
3.950000000000000178e-01 9.558150916088670179e-01
3.951000000000000068e-01 9.538373028267760345e-01
3.951999999999999957e-01 9.517896166274919523e-01
3.952999999999999847e-01 9.496705000115399642e-01
3.953999999999999737e-01 9.474784299516919583e-01
3.955000000000000182e-01 9.452118957109969521e-01
3.956000000000000072e-01 9.428694012151750403e-01
3.956999999999999962e-01 9.404494674760730533e-01
3.957999999999999852e-01 9.379506350624480238e-01
3.958999999999999742e-01 9.353714666142529666e-01
3.960000000000000187e-01 9.327105493963060434e-01
3.961000000000000076e-01 9.299664978869419674e-01
3.961999999999999966e-01 9.271379563971989812e-01
3.962999999999999856e-01 9.242236017156619798e-01
3.963999999999999746e-01 9.212221457740750186e-01
3.965000000000000191e-01 9.181323383284879514e-01
3.966000000000000081e-01 9.149529696506409904e-01
3.966999999999999971e-01 9.116828732240209732e-01
3.967999999999999861e-01 9.083209284389469618e-01
3.968999999999999750e-01 9.048660632808189774e-01
3.970000000000000195e-01 9.013172570056009469e-01
3.971000000000000085e-01 8.976735427963900005e-01
3.971999999999999975e-01 8.939340103950059735e-01
3.972999999999999865e-01 8.900978087021409468e-01
3.973999999999999755e-01 8.861641483399319563e-01
3.975000000000000200e-01 8.821323041704189905e-01
3.976000000000000090e-01 8.780016177634479835e-01
3.976999999999999980e-01 8.737714998076849815e-01
3.977999999999999869e-01 8.694414324581449804e-01
3.978999999999999759e-01 8.650109716139430249e-01
3.980000000000000204e-01 8.604797491197340165e-01
3.981000000000000094e-01 8.558474748846890412e-01
3.981999999999999984e-01 8.511139389125570442e-01
3.982999999999999874e-01 8.462790132368720464e-01
3.983999999999999764e-01 8.413426537551269568e-01
3.985000000000000209e-01 8.363049019561480391e-01
3.986000000000000099e-01 8.311658865348050540e-01
3.986999999999999988e-01 8.259258248887360043e-01
3.987999999999999878e-01 8.205850244915200431e-01
3.988999999999999768e-01 8.151438841373439548e-01
3.990000000000000213e-01 8.096028950522690115e-01
3.991000000000000103e-01 8.039626418673789798e-01
3.991999999999999993e-01 7.982238034496149659e-01
3.992999999999999883e-01 7.923871535861499726e-01
3.993999999999999773e-01 7.864535615186529771e-01
3.995000000000000218e-01 7.804239923239100207e-01
3.996000000000000107e-01 7.742995071379209504e-01
3.996999999999999997e-01 7.680812632205500368e-01
3.997999999999999887e-01 7.617705138585709745e-01
3.998999999999999777e-01 7.553686081050210444e-01
4.000000000000000222e-01 7.488769903533669670e-01
4.001000000000000112e-01 7.422971997451880410e-01
4.002000000000000002e-01 7.356308694107820401e-01
4.002999999999999892e-01 7.288797255422140298e-01
4.003999999999999782e-01 7.220455862988259810e-01
4.005000000000000226e-01 7.151303605459170543e-01
4.006000000000000116e-01 7.081360464272089539e-01
4.007000000000000006e-01 7.010647297727160554e-01
4.007999999999999896e-01 6.939185823435689571e-01
4.008999999999999786e-01 6.866998599161949768e-01
4.010000000000000231e-01 6.794109002082380222e-01
4.011000000000000121e-01 6.720541206495169728e-01
4.012000000000000011e-01 6.646320160012599843e-01
4.012999999999999901e-01 6.571471558275799874e-01
4.013999999999999790e-01 6.496021818234439804e-01
4.015000000000000235e-01 6.419998050038080439e-01
4.016000000000000125e-01 6.343428027587549867e-01
4.017000000000000015e-01 6.266340157803279576e-01
4.017999999999999905e-01 6.188763448665459688e-01
4.018999999999999795e-01 6.110727476087070009e-01
4.020000000000000240e-01 6.032262349685360014e-01
4.021000000000000130e-01 5.953398677515809867e-01
4.022000000000000020e-01 5.874167529841080038e-01
4.022999999999999909e-01 5.794600402005170015e-01
4.023999999999999799e-01 5.714729176489139473e-01
4.025000000000000244e-01 5.634586084223519586e-01
4.026000000000000134e-01 5.554203665238349741e-01
4.027000000000000024e-01 5.473614728729759848e-01
4.027999999999999914e-01 5.392852312626650324e-01
4.028999999999999804e-01 5.311949642739810518e-01
4.030000000000000249e-01 5.230940091579759921e-01
4.031000000000000139e-01 5.149857136925859447e-01
4.032000000000000028e-01 5.068734320235549484e-01
4.032999999999999918e-01 4.987605204978560192e-01
4.033999999999999808e-01 4.906503334981420217e-01
4.035000000000000253e-01 4.825462192870290101e-01
4.036000000000000143e-01 4.744515158696949730e-01
4.037000000000000033e-01 4.663695468831409729e-01
4.037999999999999923e-01 4.583036175207430007e-01
4.038999999999999813e-01 4.502570105002969836e-01
4.040000000000000258e-01 4.422329820835629866e-01
4.041000000000000147e-01 4.342347581554860114e-01
4.042000000000000037e-01 4.262655303707740262e-01
4.042999999999999927e-01 4.183284523754329798e-01
4.043999999999999817e-01 4.104266361105800009e-01
4.045000000000000262e-01 4.025631482057959731e-01
4.046000000000000152e-01 3.947410064686239783e-01
4.047000000000000042e-01 3.869631764769589921e-01
4.047999999999999932e-01 3.792325682805460230e-01
4.048999999999999821e-01 3.715520332174420126e-01
4.050000000000000266e-01 3.639243608511599781e-01
4.051000000000000156e-01 3.563522760337510253e-01
4.052000000000000046e-01 3.488384360996240052e-01
4.052999999999999936e-01 3.413854281947750202e-01
4.053999999999999826e-01 3.339957667455650259e-01
4.055000000000000271e-01 3.266718910707939738e-01
4.056000000000000161e-01 3.194161631404350277e-01
4.057000000000000051e-01 3.122308654841989828e-01
4.057999999999999940e-01 3.051181992522730146e-01
4.058999999999999830e-01 2.980802824306140186e-01
4.060000000000000275e-01 2.911191482125840002e-01
4.061000000000000165e-01 2.842367435281850097e-01
4.062000000000000055e-01 2.774349277319920204e-01
4.062999999999999945e-01 2.707154714503490212e-01
4.063999999999999835e-01 2.640800555879950218e-01
4.064999999999999725e-01 2.575302704938979836e-01
4.066000000000000170e-01 2.510676152858140053e-01
4.067000000000000060e-01 2.446934973324260132e-01
4.067999999999999949e-01 2.384092318919520115e-01
4.068999999999999839e-01 2.322160419053209968e-01
4.069999999999999729e-01 2.261150579420460049e-01
4.071000000000000174e-01 2.201073182962980102e-01
4.072000000000000064e-01 2.141937692305490026e-01
4.072999999999999954e-01 2.083752653637729879e-01
4.073999999999999844e-01 2.026525702008069862e-01
4.074999999999999734e-01 1.970263567994569864e-01
4.076000000000000179e-01 1.914972085713110006e-01
4.077000000000000068e-01 1.860656202122230041e-01
4.077999999999999958e-01 1.807319987581960108e-01
4.078999999999999848e-01 1.754966647620060105e-01
4.079999999999999738e-01 1.703598535857989982e-01
4.081000000000000183e-01 1.653217168048639885e-01
4.082000000000000073e-01 1.603823237172579963e-01
4.082999999999999963e-01 1.555416629542550055e-01
4.083999999999999853e-01 1.507996441860320058e-01
4.084999999999999742e-01 1.461560999172709929e-01
4.086000000000000187e-01 1.416107873669590067e-01
4.087000000000000077e-01 1.371633904268109994e-01
4.087999999999999967e-01 1.328135216925110107e-01
4.088999999999999857e-01 1.285607245621269989e-01
4.089999999999999747e-01 1.244044753957949945e-01
4.091000000000000192e-01 1.203441857309680008e-01
4.092000000000000082e-01 1.163792045473899944e-01
4.092999999999999972e-01 1.125088205760859938e-01
4.093999999999999861e-01 1.087322646466299947e-01
4.094999999999999751e-01 1.050487120670249991e-01
4.096000000000000196e-01 1.014572850306469931e-01
4.097000000000000086e-01 9.795705504467269731e-02
4.097999999999999976e-01 9.454704537470430548e-02
4.098999999999999866e-01 9.122623350014259780e-02
4.099999999999999756e-01 8.799355357527670340e-02
4.101000000000000201e-01 8.484789889095449567e-02
4.102000000000000091e-01 8.178812433195399578e-02
4.102999999999999980e-01 7.881304882531510458e-02
4.103999999999999870e-01 7.592145777505389381e-02
4.104999999999999760e-01 7.311210547879290478e-02
4.106000000000000205e-01 7.038371752211290688e-02
4.107000000000000095e-01 6.773499314652280112e-02
4.107999999999999985e-01 6.516460758720910018e-02
4.108999999999999875e-01 6.267121437683530194e-02
4.109999999999999765e-01 6.025344761193689863e-02
4.111000000000000210e-01 5.790992417864539860e-02
4.112000000000000099e-01 5.563924593456300027e-02
4.112999999999999989e-01 5.344000184403729925e-02
4.113999999999999879e-01 5.131077006406539742e-02
4.114999999999999769e-01 4.925011997837099725e-02
4.116000000000000214e-01 4.725661417744510262e-02
4.117000000000000104e-01 4.532881038242220217e-02
4.117999999999999994e-01 4.346526331098300028e-02
4.118999999999999884e-01 4.166452648361509969e-02
4.119999999999999774e-01 3.992515396876580164e-02
4.121000000000000218e-01 3.824570206565690300e-02
4.122000000000000108e-01 3.662473092365590294e-02
4.122999999999999998e-01 3.506080609736360321e-02
4.123999999999999888e-01 3.355250003668670128e-02
4.124999999999999778e-01 3.209839351140880009e-02
4.126000000000000223e-01 3.069707696989469950e-02
4.127000000000000113e-01 2.934715183175759870e-02
4.128000000000000003e-01 2.804723171447669888e-02
4.128999999999999893e-01 2.679594359411520063e-02
4.129999999999999782e-01 2.559192890039639970e-02
4.131000000000000227e-01 2.443384454660879959e-02
4.132000000000000117e-01 2.332036389488620007e-02
4.133000000000000007e-01 2.225017765754929919e-02
4.133999999999999897e-01 2.122199473535149941e-02
4.134999999999999787e-01 2.023454299353949840e-02
4.136000000000000232e-01 1.928656997677239901e-02
4.137000000000000122e-01 1.837684356403360142e-02
4.138000000000000012e-01 1.750415256477729983e-02
4.138999999999999901e-01 1.666730725759920165e-02
4.139999999999999791e-01 1.586513987285520164e-02
4.141000000000000236e-01 1.509650502066160055e-02
4.142000000000000126e-01 1.436028006582359962e-02
4.143000000000000016e-01 1.365536545126039975e-02
4.143999999999999906e-01 1.298068497157879933e-02
4.144999999999999796e-01 1.233518599844599974e-02
4.146000000000000241e-01 1.171783965950039946e-02
4.147000000000000131e-01 1.112764097252430008e-02
4.148000000000000020e-01 1.056360893665640038e-02
4.148999999999999910e-01 1.002478658242809961e-02
4.149999999999999800e-01 9.510240982420639297e-03
4.151000000000000245e-01 9.019063224353800201e-03
4.152000000000000135e-01 8.550368348405749594e-03
4.153000000000000025e-01 8.103295250582329134e-03
4.153999999999999915e-01 7.677006553920400107e-03
4.154999999999999805e-01 7.270688449319080184e-03
4.156000000000000250e-01 6.883550507769150076e-03
4.157000000000000139e-01 6.514825465721450250e-03
4.158000000000000029e-01 6.163768985328489831e-03
4.158999999999999919e-01 5.829659391252690025e-03
4.159999999999999809e-01 5.511797385707200257e-03
4.161000000000000254e-01 5.209505743368679671e-03
4.162000000000000144e-01 4.922128987750159883e-03
4.163000000000000034e-01 4.649033050602440105e-03
4.163999999999999924e-01 4.389604915855369917e-03
4.164999999999999813e-01 4.143252249575129706e-03
4.166000000000000258e-01 3.909403017371770352e-03
4.167000000000000148e-01 3.687505090637679863e-03
4.168000000000000038e-01 3.477025842952920047e-03
4.168999999999999928e-01 3.277451737952850105e-03
4.169999999999999818e-01 3.088287909891919945e-03
4.171000000000000263e-01 2.909057738093760205e-03
4.172000000000000153e-01 2.739302416432489937e-03
4.173000000000000043e-01 2.578580518927209818e-03
4.173999999999999932e-01 2.426467562492610076e-03
4.174999999999999822e-01 2.282555567832200011e-03
4.176000000000000267e-01 2.146452619409770085e-03
4.177000000000000157e-01 2.017782425388500115e-03
4.178000000000000047e-01 1.896183878371960089e-03
4.178999999999999937e-01 1.781310617737939936e-03
4.179999999999999827e-01 1.672830594302409952e-03
4.181000000000000272e-01 1.570425638007410000e-03
4.182000000000000162e-01 1.473791029278039965e-03
4.183000000000000052e-01 1.382635074646510007e-03
4.183999999999999941e-01 1.296678687201539924e-03
4.184999999999999831e-01 1.215654972371769948e-03
4.186000000000000276e-01 1.139308819515049906e-03
4.187000000000000166e-01 1.067396499740320059e-03
4.188000000000000056e-01 9.996852703520429928e-04
4.188999999999999946e-01 9.359529862673729873e-04
4.189999999999999836e-01 8.759877187198859610e-04
4.190999999999999726e-01 8.195873815279330378e-04
4.192000000000000171e-01 7.665593651718109660e-04
4.193000000000000060e-01 7.167201788909969683e-04
4.193999999999999950e-01 6.698951009827569828e-04
4.194999999999999840e-01 6.259178374512670015e-04
4.195999999999999730e-01 5.846301891315629955e-04
4.197000000000000175e-01 5.458817273828950323e-04
4.198000000000000065e-01 5.095294784215520425e-04
4.198999999999999955e-01 4.754376163411839769e-04
4.199999999999999845e-01 4.434771648429639956e-04
4.200999999999999734e-01 4.135257076794819999e-04
4.202000000000000179e-01 3.854671077949790121e-04
4.203000000000000069e-01 3.591912351269670200e-04
4.203999999999999959e-01 3.345937030162890089e-04
4.204999999999999849e-01 3.115756131577260063e-04
4.205999999999999739e-01 2.900433090078850091e-04
4.207000000000000184e-01 2.699081375541020249e-04
4.208000000000000074e-01 2.510862193350240214e-04
4.208999999999999964e-01 2.334982265937400072e-04
4.209999999999999853e-01 2.170691694324379875e-04
4.210999999999999743e-01 2.017281898298759976e-04
4.212000000000000188e-01 1.874083633741719984e-04
4.213000000000000078e-01 1.740465085559269915e-04
4.213999999999999968e-01 1.615830034613800011e-04
4.214999999999999858e-01 1.499616096987069908e-04
4.215999999999999748e-01 1.391293033868119995e-04
4.217000000000000193e-01 1.290361130315249925e-04
4.218000000000000083e-01 1.196349641114239964e-04
4.218999999999999972e-01 1.108815301924740012e-04
4.219999999999999862e-01 1.027340903895870058e-04
4.220999999999999752e-01 9.515339299125000422e-05
4.222000000000000197e-01 8.810252506329289772e-05
4.223000000000000087e-01 8.154678784723110659e-05
4.223999999999999977e-01 7.545357776956690106e-05
4.224999999999999867e-01 6.979227287863079576e-05
4.225999999999999757e-01 6.453412452708749670e-05
4.227000000000000202e-01 5.965215411996480067e-05
4.228000000000000091e-01 5.512105474956180044e-05
4.228999999999999981e-01 5.091709754136239819e-05
4.229999999999999871e-01 4.701804253723019719e-05
4.230999999999999761e-01 4.340305394531149941e-05
4.232000000000000206e-01 4.005261958875560202e-05
4.233000000000000096e-01 3.694847438900529789e-05
4.233999999999999986e-01 3.407352772247420328e-05
4.234999999999999876e-01 3.141179449326059723e-05
4.235999999999999766e-01 2.894832976815609873e-05
4.237000000000000210e-01 2.666916682403499888e-05
4.238000000000000100e-01 2.456125846164449952e-05
4.238999999999999990e-01 2.261242144386100018e-05
4.239999999999999880e-01 2.081128392041480159e-05
4.240999999999999770e-01 1.914723570528719887e-05
4.242000000000000215e-01 1.761038127704770038e-05
4.243000000000000105e-01 1.619149537650230162e-05
4.243999999999999995e-01 1.488198108022320077e-05
4.244999999999999885e-01 1.367383023255260073e-05
4.245999999999999774e-01 1.255958612283869925e-05
4.247000000000000219e-01 1.153230829863839934e-05
4.248000000000000109e-01 1.058553940970520049e-05
4.248999999999999999e-01 9.713273981460489659e-06
4.249999999999999889e-01 8.909929020614390104e-06
4.250999999999999779e-01 8.170316359361389242e-06
4.252000000000000224e-01 7.489616648407059977e-06
4.253000000000000114e-01 6.863354912688510025e-06
4.254000000000000004e-01 6.287377587320780110e-06
4.254999999999999893e-01 5.757830954775480271e-06
4.255999999999999783e-01 5.271140907719870086e-06
4.257000000000000228e-01 4.823993965326470132e-06
4.258000000000000118e-01 4.413319474045589722e-06
4.259000000000000008e-01 4.036272927031840340e-06
4.259999999999999898e-01 3.690220339440499939e-06
4.260999999999999788e-01 3.372723619773719851e-06
4.262000000000000233e-01 3.081526880316280141e-06
4.263000000000000123e-01 2.814543632458029885e-06
4.264000000000000012e-01 2.569844815371889800e-06
4.264999999999999902e-01 2.345647609076109986e-06
4.265999999999999792e-01 2.140304985386700026e-06
4.267000000000000237e-01 1.952295952649249972e-06
4.268000000000000127e-01 1.780216452410419951e-06
4.269000000000000017e-01 1.622770868400249899e-06
4.269999999999999907e-01 1.478764110286920097e-06
4.270999999999999797e-01 1.347094236685679988e-06
4.272000000000000242e-01 1.226745583833299911e-06
4.273000000000000131e-01 1.116782368180890066e-06
4.274000000000000021e-01 1.016342732923509982e-06
4.274999999999999911e-01 9.999999999999999547e-08
4.304999999999999938e-01 9.999999999999999547e-08
4.334999999999999964e-01 9.999999999999999547e-08
4.364999999999999991e-01 9.999999999999999547e-08
4.395000000000000018e-01 9.999999999999999547e-08
4.425000000000000044e-01 9.999999999999999547e-08
4.455000000000000071e-01 9.999999999999999547e-08
4.485000000000000098e-01 9.999999999999999547e-08
4.515000000000000124e-01 9.999999999999999547e-08
4.545000000000000151e-01 9.999999999999999547e-08
4.575000000000000178e-01 9.999999999999999547e-08
4.605000000000000204e-01 9.999999999999999547e-08
4.635000000000000231e-01 9.999999999999999547e-08
4.665000000000000258e-01 9.999999999999999547e-08
4.694999999999999729e-01 9.999999999999999547e-08
4.724999999999999756e-01 9.999999999999999547e-08
4.754999999999999782e-01 9.999999999999999547e-08
4.784999999999999809e-01 9.999999999999999547e-08
4.814999999999999836e-01 9.999999999999999547e-08
4.844999999999999862e-01 9.999999999999999547e-08
4.874999999999999889e-01 9.999999999999999547e-08
4.904999999999999916e-01 9.999999999999999547e-08
4.934999999999999942e-01 9.999999999999999547e-08
4.964999999999999969e-01 9.999999999999999547e-08
4.994999999999999996e-01 9.999999999999999547e-08
5.024999999999999467e-01 9.999999999999999547e-08
5.054999999999999494e-01 9.999999999999999547e-08
5.084999999999999520e-01 9.999999999999999547e-08
5.114999999999999547e-01 9.999999999999999547e-08
5.144999999999999574e-01 9.999999999999999547e-08
5.174999999999999600e-01 9.999999999999999547e-08
5.204999999999999627e-01 9.999999999999999547e-08
5.234999999999999654e-01 9.999999999999999547e-08
5.264999999999999680e-01 9.999999999999999547e-08
5.294999999999999707e-01 9.999999999999999547e-08
5.324999999999999734e-01 9.999999999999999547e-08
5.354999999999999760e-01 9.999999999999999547e-08
5.384999999999999787e-01 9.999999999999999547e-08
5.414999999999999813e-01 9.999999999999999547e-08
5.444999999999999840e-01 9.999999999999999547e-08
5.474999999999999867e-01 9.999999999999999547e-08
5.504999999999999893e-01 9.999999999999999547e-08
5.534999999999999920e-01 9.999999999999999547e-08
5.564999999999999947e-01 9.999999999999999547e-08
5.594999999999999973e-01 9.999999999999999547e-08
5.625000000000000000e-01 9.999999999999999547e-08
5.655000000000000027e-01 9.999999999999999547e-08
5.685000000000000053e-01 9.999999999999999547e-08
5.715000000000000080e-01 9.999999999999999547e-08
5.745000000000000107e-01 9.999999999999999547e-08
5.775000000000000133e-01 9.999999999999999547e-08
5.805000000000000160e-01 9.999999999999999547e-08
5.835000000000000187e-01 9.999999999999999547e-08
5.865000000000000213e-01 9.999999999999999547e-08
5.895000000000000240e-01 9.999999999999999547e-08
5.925000000000000266e-01 9.999999999999999547e-08
5.955000000000000293e-01 9.999999999999999547e-08
5.985000000000000320e-01 9.999999999999999547e-08
6.015000000000000346e-01 9.999999999999999547e-08
6.045000000000000373e-01 9.999999999999999547e-08
6.075000000000000400e-01 9.999999999999999547e-08
6.105000000000000426e-01 9.999999999999999547e-08
6.135000000000000453e-01 9.999999999999999547e-08
6.165000000000000480e-01 9.999999999999999547e-08
6.195000000000000506e-01 9.999999999999999547e-08
6.225000000000000533e-01 9.999999999999999547e-08
6.254999999999999449e-01 9.999999999999999547e-08
6.284999999999999476e-01 9.999999999999999547e-08
6.314999999999999503e-01 9.999999999999999547e-08
6.344999999999999529e-01 9.999999999999999547e-08
6.374999999999999556e-01 9.999999999999999547e-08
6.404999999999999583e-01 9.999999999999999547e-08
6.434999999999999609e-01 9.999999999999999547e-08
6.464999999999999636e-01 9.999999999999999547e-08
6.494999999999999662e-01 9.999999999999999547e-08
6.524999999999999689e-01 9.999999999999999547e-08
6.554999999999999716e-01 9.999999999999999547e-08
6.584999999999999742e-01 9.999999999999999547e-08
6.614999999999999769e-01 9.999999999999999547e-08
6.644999999999999796e-01 9.999999999999999547e-08
6.674999999999999822e-01 9.999999999999999547e-08
6.704999999999999849e-01 9.999999999999999547e-08
6.734999999999999876e-01 9.999999999999999547e-08
6.764999999999999902e-01 9.999999999999999547e-08
6.794999999999999929e-01 9.999999999999999547e-08
6.824999999999999956e-01 9.999999999999999547e-08
6.854999999999999982e-01 9.999999999999999547e-08
6.885000000000000009e-01 9.999999999999999547e-08
6.915000000000000036e-01 9.999999999999999547e-08
6.945000000000000062e-01 9.999999999999999547e-08
6.975000000000000089e-01 9.999999999999999547e-08
7.005000000000000115e-01 9.999999999999999547e-08
7.035000000000000142e-01 9.999999999999999547e-08
7.065000000000000169e-01 9.999999999999999547e-08
7.095000000000000195e-01 9.999999999999999547e-08
7.125000000000000222e-01 9.999999999999999547e-08
7.155000000000000249e-01 9.999999999999999547e-08
7.185000000000000275e-01 9.999999999999999547e-08
7.215000000000000302e-01 9.999999999999999547e-08
7.245000000000000329e-01 9.999999999999999547e-08
7.275000000000000355e-01 9.999999999999999547e-08
7.305000000000000382e-01 9.999999999999999547e-08
7.335000000000000409e-01 9.999999999999999547e-08
7.365000000000000435e-01 9.999999999999999547e-08
7.395000000000000462e-01 9.999999999999999547e-08
7.425000000000000488e-01 9.999999999999999547e-08
7.433999999999999497e-01 1.303772692359660094e-06
7.435000000000000497e-01 3.667271208291629821e-06
7.436000000000000387e-01 9.882860055333369625e-06
7.437000000000000277e-01 2.551362507800129987e-05
7.438000000000000167e-01 6.309149519699450365e-05
7.439000000000000057e-01 1.494331405962320077e-04
7.439999999999999947e-01 3.389842244345709905e-04
7.440999999999999837e-01 7.364784877034330230e-04
7.441999999999999726e-01 1.532480629707830061e-03
7.442999999999999616e-01 3.054274402433370100e-03
7.443999999999999506e-01 5.831008261483630259e-03
7.445000000000000506e-01 1.066524103828550042e-02
7.446000000000000396e-01 1.869334405075890118e-02
7.447000000000000286e-01 3.140689518842999794e-02
7.448000000000000176e-01 5.060087833801790030e-02
7.449000000000000066e-01 7.821826787695609906e-02
7.449999999999999956e-01 1.160794046041870031e-01
7.450999999999999845e-01 1.655186279235169866e-01
7.451999999999999735e-01 2.269923185085470085e-01
7.452999999999999625e-01 2.997566433013579834e-01
7.453999999999999515e-01 3.817220162926330262e-01
7.455000000000000515e-01 4.695626326377270177e-01
7.456000000000000405e-01 5.590955864934310515e-01
7.457000000000000295e-01 6.458640241350810385e-01
7.458000000000000185e-01 7.257922002106690362e-01
7.459000000000000075e-01 7.957545532365429830e-01
7.459999999999999964e-01 8.539275705415459994e-01
7.460999999999999854e-01 8.998618513343989989e-01
7.461999999999999744e-01 9.342948649979170295e-01
7.462999999999999634e-01 9.587911218201470298e-01
7.463999999999999524e-01 9.753249698732919803e-01
7.465000000000000524e-01 9.859092121621609861e-01
7.466000000000000414e-01 9.923334032232510316e-01
7.467000000000000304e-01 9.960292191342170476e-01
7.468000000000000194e-01 9.980438473162650537e-01
7.469000000000000083e-01 9.990840806687599773e-01
7.469999999999999973e-01 9.995926798454309870e-01
7.470999999999999863e-01 9.998280689506340302e-01
7.471999999999999753e-01 9.999311594880789800e-01
7.472999999999999643e-01 9.999738693328860117e-01
7.473999999999999533e-01 9.999906021094679964e-01
7.475000000000000533e-01 9.999967992596570099e-01
7.476000000000000423e-01 9.999989682231860133e-01
7.477000000000000313e-01 9.999996853566449628e-01
7.478000000000000203e-01 9.999999092728749650e-01
7.479000000000000092e-01 9.999999752750740045e-01
7.479999999999999982e-01 9.999999936348290541e-01
7.480999999999999872e-01 9.999999984527380148e-01
7.481999999999999762e-01 9.999999996450219530e-01
7.482999999999999652e-01 9.999999999231700132e-01
7.483999999999999542e-01 9.999999999843199872e-01
7.485000000000000542e-01 9.999999999969839681e-01
7.486000000000000432e-01 9.999999999994529931e-01
7.487000000000000322e-01 9.999999999999069633e-01
7.488000000000000211e-01 9.999999999999850120e-01
7.489000000000000101e-01 9.999999999999980016e-01
7.511999999999999789e-01 1.000000000000000000e+00
7.551999999999999824e-01 1.000000000000000000e+00
7.591999999999999860e-01 1.000000000000000000e+00
7.631999999999999895e-01 1.000000000000000000e+00
7.671999999999999931e-01 1.000000000000000000e+00
7.711999999999999966e-01 1.000000000000000000e+00
7.752000000000000002e-01 1.000000000000000000e+00
7.792000000000000037e-01 1.000000000000000000e+00
7.832000000000000073e-01 1.000000000000000000e+00
7.872000000000000108e-01 1.000000000000000000e+00
7.912000000000000144e-01 1.000000000000000000e+00
7.952000000000000179e-01 1.000000000000000000e+00
7.992000000000000215e-01 1.000000000000000000e+00
8.032000000000000250e-01 1.000000000000000000e+00
8.072000000000000286e-01 1.000000000000000000e+00
8.112000000000000322e-01 1.000000000000000000e+00
8.152000000000000357e-01 1.000000000000000000e+00
8.192000000000000393e-01 1.000000000000000000e+00
8.232000000000000428e-01 1.000000000000000000e+00
8.272000000000000464e-01 1.000000000000000000e+00
8.312000000000000499e-01 1.000000000000000000e+00
8.352000000000000535e-01 1.000000000000000000e+00
8.391999999999999460e-01 1.000000000000000000e+00
8.431999999999999496e-01 1.000000000000000000e+00
8.471999999999999531e-01 1.000000000000000000e+00
8.511999999999999567e-01 1.000000000000000000e+00
8.551999999999999602e-01 1.000000000000000000e+00
8.591999999999999638e-01 1.000000000000000000e+00
8.631999999999999673e-01 1.000000000000000000e+00
8.671999999999999709e-01 1.000000000000000000e+00
8.711999999999999744e-01 1.000000000000000000e+00
8.751999999999999780e-01 1.000000000000000000e+00
8.791999999999999815e-01 1.000000000000000000e+00
8.831999999999999851e-01 1.000000000000000000e+00
8.871999999999999886e-01 1.000000000000000000e+00
8.911999999999999922e-01 1.000000000000000000e+00
8.951999999999999957e-01 1.000000000000000000e+00
8.991999999999999993e-01 1.000000000000000000e+00
9.032000000000000028e-01 1.000000000000000000e+00
9.072000000000000064e-01 1.000000000000000000e+00
9.112000000000000099e-01 1.000000000000000000e+00
9.152000000000000135e-01 1.000000000000000000e+00
9.192000000000000171e-01 1.000000000000000000e+00
9.232000000000000206e-01 1.000000000000000000e+00
9.272000000000000242e-01 1.000000000000000000e+00
9.312000000000000277e-01 1.000000000000000000e+00
9.352000000000000313e-01 1.000000000000000000e+00
9.392000000000000348e-01 1.000000000000000000e+00
9.432000000000000384e-01 1.000000000000000000e+00
9.472000000000000419e-01 1.000000000000000000e+00
9.512000000000000455e-01 1.000000000000000000e+00
9.552000000000000490e-01 1.000000000000000000e+00
9.592000000000000526e-01 1.000000000000000000e+00
9.631999999999999451e-01 1.000000000000000000e+00
9.671999999999999487e-01 1.000000000000000000e+00
9.711999999999999522e-01 1.000000000000000000e+00
9.751999999999999558e-01 1.000000000000000000e+00
9.791999999999999593e-01 1.000000000000000000e+00
9.831999999999999629e-01 1.000000000000000000e+00
9.871999999999999664e-01 1.000000000000000000e+00
9.911999999999999700e-01 1.000000000000000000e+00
9.951999999999999735e-01 1.000000000000000000e+00
9.991999999999999771e-01 1.000000000000000000e+00


==> results/UE_TS_q2_badiu.dat <==
1.000000000000000048e-04 1.000000000000000000e+00
4.100000000000000346e-03 1.000000000000000000e+00
8.099999999999999561e-03 1.000000000000000000e+00
1.209999999999999964e-02 1.000000000000000000e+00
1.609999999999999973e-02 1.000000000000000000e+00
2.009999999999999981e-02 1.000000000000000000e+00
2.409999999999999989e-02 1.000000000000000000e+00
2.809999999999999998e-02 1.000000000000000000e+00
3.209999999999999659e-02 1.000000000000000000e+00
3.610000000000000014e-02 1.000000000000000000e+00
4.009999999999999676e-02 1.000000000000000000e+00
4.410000000000000031e-02 1.000000000000000000e+00
4.809999999999999692e-02 1.000000000000000000e+00
5.210000000000000048e-02 1.000000000000000000e+00
5.609999999999999709e-02 1.000000000000000000e+00
6.010000000000000064e-02 1.000000000000000000e+00
6.410000000000000420e-02 1.000000000000000000e+00
6.809999999999999387e-02 1.000000000000000000e+00
7.209999999999999742e-02 1.000000000000000000e+00
7.610000000000000098e-02 1.000000000000000000e+00
8.010000000000000453e-02 1.000000000000000000e+00
8.409999999999999420e-02 1.000000000000000000e+00
8.809999999999999776e-02 1.000000000000000000e+00
9.210000000000000131e-02 1.000000000000000000e+00
9.610000000000000486e-02 1.000000000000000000e+00
1.000999999999999945e-01 1.000000000000000000e+00
1.040999999999999981e-01 1.000000000000000000e+00
1.081000000000000016e-01 1.000000000000000000e+00
1.121000000000000052e-01 1.000000000000000000e+00
1.160999999999999949e-01 1.000000000000000000e+00
1.200999999999999984e-01 1.000000000000000000e+00
1.241000000000000020e-01 1.000000000000000000e+00
1.280999999999999917e-01 1.000000000000000000e+00
1.320999999999999952e-01 1.000000000000000000e+00
1.360999999999999988e-01 1.000000000000000000e+00
1.401000000000000023e-01 1.000000000000000000e+00
1.441000000000000059e-01 1.000000000000000000e+00
1.481000000000000094e-01 1.000000000000000000e+00
1.521000000000000130e-01 1.000000000000000000e+00
1.560999999999999888e-01 1.000000000000000000e+00
1.600999999999999923e-01 1.000000000000000000e+00
1.640999999999999959e-01 1.000000000000000000e+00
1.680999999999999994e-01 1.000000000000000000e+00
1.721000000000000030e-01 1.000000000000000000e+00
1.761000000000000065e-01 1.000000000000000000e+00
1.801000000000000101e-01 1.000000000000000000e+00
1.841000000000000136e-01 1.000000000000000000e+00
1.880999999999999894e-01 1.000000000000000000e+00
1.920999999999999930e-01 1.000000000000000000e+00
1.960999999999999965e-01 1.000000000000000000e+00
2.001000000000000001e-01 1.000000000000000000e+00
2.041000000000000036e-01 1.000000000000000000e+00
2.081000000000000072e-01 1.000000000000000000e+00
2.121000000000000107e-01 1.000000000000000000e+00
2.160999999999999865e-01 1.000000000000000000e+00
2.200999999999999901e-01 1.000000000000000000e+00
2.240999999999999936e-01 1.000000000000000000e+00
2.280999999999999972e-01 1.000000000000000000e+00
2.321000000000000008e-01 1.000000000000000000e+00
2.361000000000000043e-01 1.000000000000000000e+00
2.401000000000000079e-01 1.000000000000000000e+00
2.441000000000000114e-01 1.000000000000000000e+00
2.480999999999999872e-01 1.000000000000000000e+00
2.520999999999999908e-01 1.000000000000000000e+00
2.560999999999999943e-01 1.000000000000000000e+00
2.600999999999999979e-01 1.000000000000000000e+00
2.641000000000000014e-01 1.000000000000000000e+00
2.681000000000000050e-01 1.000000000000000000e+00
2.721000000000000085e-01 1.000000000000000000e+00
2.761000000000000121e-01 1.000000000000000000e+00
2.801000000000000156e-01 1.000000000000000000e+00
2.841000000000000192e-01 1.000000000000000000e+00
2.881000000000000227e-01 1.000000000000000000e+00
2.921000000000000263e-01 1.000000000000000000e+00
2.960999999999999743e-01 1.000000000000000000e+00
3.000999999999999779e-01 1.000000000000000000e+00
3.040999999999999814e-01 1.000000000000000000e+00
3.080999999999999850e-01 1.000000000000000000e+00
3.120999999999999885e-01 1.000000000000000000e+00
3.160999999999999921e-01 1.000000000000000000e+00
3.200999999999999956e-01 1.000000000000000000e+00
3.240999999999999992e-01 1.000000000000000000e+00
3.281000000000000028e-01 1.000000000000000000e+00
3.321000000000000063e-01 1.000000000000000000e+00
3.361000000000000099e-01 1.000000000000000000e+00
3.401000000000000134e-01 1.000000000000000000e+00
3.441000000000000170e-01 1.000000000000000000e+00
3.481000000000000205e-01 1.000000000000000000e+00
3.521000000000000241e-01 1.000000000000000000e+00
3.561000000000000276e-01 1.000000000000000000e+00
3.600999999999999757e-01 1.000000000000000000e+00
3.640999999999999792e-01 1.000000000000000000e+00
3.680999999999999828e-01 1.000000000000000000e+00
3.720999999999999863e-01 1.000000000000000000e+00
3.760999999999999899e-01 1.000000000000000000e+00
3.800999999999999934e-01 1.000000000000000000e+00
3.840999999999999970e-01 1.000000000000000000e+00
3.881000000000000005e-01 1.000000000000000000e+00
3.921000000000000041e-01 1.000000000000000000e+00
3.961000000000000076e-01 1.000000000000000000e+00
4.001000000000000112e-01 1.000000000000000000e+00
4.041000000000000147e-01 1.000000000000000000e+00
4.081000000000000183e-01 1.000000000000000000e+00
4.121000000000000218e-01 1.000000000000000000e+00
4.161000000000000254e-01 1.000000000000000000e+00
4.200999999999999734e-01 1.000000000000000000e+00
4.240999999999999770e-01 1.000000000000000000e+00
4.280999999999999805e-01 1.000000000000000000e+00
4.320999999999999841e-01 1.000000000000000000e+00
4.360999999999999877e-01 1.000000000000000000e+00
4.400999999999999912e-01 1.000000000000000000e+00
4.440999999999999948e-01 1.000000000000000000e+00
4.480999999999999983e-01 1.000000000000000000e+00
4.521000000000000019e-01 1.000000000000000000e+00
4.561000000000000054e-01 1.000000000000000000e+00
4.601000000000000090e-01 1.000000000000000000e+00
4.641000000000000125e-01 1.000000000000000000e+00
4.681000000000000161e-01 1.000000000000000000e+00
4.721000000000000196e-01 1.000000000000000000e+00
4.761000000000000232e-01 1.000000000000000000e+00
4.801000000000000267e-01 1.000000000000000000e+00
4.840999999999999748e-01 1.000000000000000000e+00
4.880999999999999783e-01 1.000000000000000000e+00
4.920999999999999819e-01 1.000000000000000000e+00
4.960999999999999854e-01 1.000000000000000000e+00
5.000999999999999890e-01 1.000000000000000000e+00
5.040999999999999925e-01 1.000000000000000000e+00
5.080999999999999961e-01 1.000000000000000000e+00
5.120999999999999996e-01 1.000000000000000000e+00
5.161000000000000032e-01 1.000000000000000000e+00
5.201000000000000068e-01 1.000000000000000000e+00
5.241000000000000103e-01 1.000000000000000000e+00
5.281000000000000139e-01 1.000000000000000000e+00
5.321000000000000174e-01 9.999999999999990008e-01
5.322000000000000064e-01 9.999999999999990008e-01
5.322999999999999954e-01 9.999999999999990008e-01
5.323999999999999844e-01 9.999999999999990008e-01
5.324999999999999734e-01 9.999999999999990008e-01
5.325999999999999623e-01 9.999999999999990008e-01
5.326999999999999513e-01 9.999999999999980016e-01
5.328000000000000513e-01 9.999999999999980016e-01
5.329000000000000403e-01 9.999999999999980016e-01
5.330000000000000293e-01 9.999999999999970024e-01
5.331000000000000183e-01 9.999999999999970024e-01
5.332000000000000073e-01 9.999999999999960032e-01
5.332999999999999963e-01 9.999999999999960032e-01
5.333999999999999853e-01 9.999999999999950040e-01
5.334999999999999742e-01 9.999999999999940048e-01
5.335999999999999632e-01 9.999999999999930056e-01
5.336999999999999522e-01 9.999999999999920064e-01
5.338000000000000522e-01 9.999999999999900080e-01
5.339000000000000412e-01 9.999999999999880096e-01
5.340000000000000302e-01 9.999999999999860112e-01
5.341000000000000192e-01 9.999999999999840128e-01
5.342000000000000082e-01 9.999999999999810152e-01
5.342999999999999972e-01 9.999999999999780176e-01
5.343999999999999861e-01 9.999999999999740208e-01
5.344999999999999751e-01 9.999999999999690248e-01
5.345999999999999641e-01 9.999999999999640288e-01
5.346999999999999531e-01 9.999999999999580336e-01
5.348000000000000531e-01 9.999999999999510392e-01
5.349000000000000421e-01 9.999999999999420464e-01
5.350000000000000311e-01 9.999999999999320544e-01
5.351000000000000201e-01 9.999999999999209521e-01
5.352000000000000091e-01 9.999999999999079625e-01
5.352999999999999980e-01 9.999999999998919753e-01
5.353999999999999870e-01 9.999999999998739897e-01
5.354999999999999760e-01 9.999999999998530065e-01
5.355999999999999650e-01 9.999999999998280265e-01
5.356999999999999540e-01 9.999999999997990496e-01
5.358000000000000540e-01 9.999999999997659650e-01
5.359000000000000430e-01 9.999999999997279954e-01
5.360000000000000320e-01 9.999999999996830313e-01
5.361000000000000210e-01 9.999999999996309619e-01
5.362000000000000099e-01 9.999999999995700106e-01
5.362999999999999989e-01 9.999999999994999555e-01
5.363999999999999879e-01 9.999999999994180211e-01
5.364999999999999769e-01 9.999999999993239852e-01
5.365999999999999659e-01 9.999999999992149613e-01
5.366999999999999549e-01 9.999999999990879518e-01
5.368000000000000549e-01 9.999999999989419575e-01
5.369000000000000439e-01 9.999999999987729815e-01
5.370000000000000329e-01 9.999999999985770271e-01
5.371000000000000218e-01 9.999999999983499865e-01
5.372000000000000108e-01 9.999999999980889731e-01
5.372999999999999998e-01 9.999999999977869924e-01
5.373999999999999888e-01 9.999999999974380493e-01
5.374999999999999778e-01 9.999999999970360376e-01
5.375999999999999668e-01 9.999999999965719644e-01
5.376999999999999558e-01 9.999999999960379471e-01
5.377999999999999448e-01 9.999999999954219954e-01
5.379000000000000448e-01 9.999999999947120077e-01
5.380000000000000338e-01 9.999999999938959938e-01
5.381000000000000227e-01 9.999999999929559680e-01
5.382000000000000117e-01 9.999999999918750548e-01
5.383000000000000007e-01 9.999999999906330483e-01
5.383999999999999897e-01 9.999999999892059677e-01
5.384999999999999787e-01 9.999999999875669454e-01
5.385999999999999677e-01 9.999999999856850064e-01
5.386999999999999567e-01 9.999999999835249564e-01
5.387999999999999456e-01 9.999999999810480489e-01
5.389000000000000457e-01 9.999999999782089866e-01
5.390000000000000346e-01 9.999999999749550339e-01
5.391000000000000236e-01 9.999999999712280152e-01
5.392000000000000126e-01 9.999999999669599848e-01
5.393000000000000016e-01 9.999999999620770019e-01
5.393999999999999906e-01 9.999999999564910258e-01
5.394999999999999796e-01 9.999999999501040238e-01
5.395999999999999686e-01 9.999999999428049735e-01
5.396999999999999575e-01 9.999999999344659773e-01
5.397999999999999465e-01 9.999999999249450378e-01
5.399000000000000465e-01 9.999999999140789519e-01
5.400000000000000355e-01 9.999999999016819796e-01
5.401000000000000245e-01 9.999999998875469531e-01
5.402000000000000135e-01 9.999999998714349525e-01
5.403000000000000025e-01 9.999999998530789691e-01
5.403999999999999915e-01 9.999999998321760231e-01
5.404999999999999805e-01 9.999999998083830555e-01
5.405999999999999694e-01 9.999999997813130426e-01
5.406999999999999584e-01 9.999999997505270022e-01
5.407999999999999474e-01 9.999999997155319953e-01
5.409000000000000474e-01 9.999999996757690246e-01
5.410000000000000364e-01 9.999999996306090377e-01
5.411000000000000254e-01 9.999999995793430463e-01
5.412000000000000144e-01 9.999999995211710235e-01
5.413000000000000034e-01 9.999999994551910243e-01
5.413999999999999924e-01 9.999999993803899700e-01
5.414999999999999813e-01 9.999999992956249972e-01
5.415999999999999703e-01 9.999999991996120219e-01
5.416999999999999593e-01 9.999999990909059777e-01
5.417999999999999483e-01 9.999999989678850509e-01
5.419000000000000483e-01 9.999999988287250341e-01
5.420000000000000373e-01 9.999999986713780098e-01
5.421000000000000263e-01 9.999999984935460384e-01
5.422000000000000153e-01 9.999999982926519593e-01
5.423000000000000043e-01 9.999999980658049736e-01
5.423999999999999932e-01 9.999999978097660058e-01
5.424999999999999822e-01 9.999999975209059588e-01
5.425999999999999712e-01 9.999999971951609723e-01
5.426999999999999602e-01 9.999999968279850160e-01
5.427999999999999492e-01 9.999999964142890496e-01
5.429000000000000492e-01 9.999999959483879541e-01
5.430000000000000382e-01 9.999999954239230382e-01
5.431000000000000272e-01 9.999999948337939815e-01
5.432000000000000162e-01 9.999999941700720152e-01
5.433000000000000052e-01 9.999999934239089949e-01
5.433999999999999941e-01 9.999999925854340388e-01
5.434999999999999831e-01 9.999999916436409508e-01
5.435999999999999721e-01 9.999999905862659855e-01
5.436999999999999611e-01 9.999999893996449618e-01
5.437999999999999501e-01 9.999999880685650488e-01
5.439000000000000501e-01 9.999999865760960116e-01
5.440000000000000391e-01 9.999999849034060251e-01
5.441000000000000281e-01 9.999999830295539516e-01
5.442000000000000171e-01 9.999999809312699606e-01
5.443000000000000060e-01 9.999999785827039522e-01
5.443999999999999950e-01 9.999999759551549960e-01
5.444999999999999840e-01 9.999999730167700163e-01
5.445999999999999730e-01 9.999999697322170533e-01
5.446999999999999620e-01 9.999999660623219988e-01
5.447999999999999510e-01 9.999999619636710246e-01
5.449000000000000510e-01 9.999999573881730441e-01
5.450000000000000400e-01 9.999999522825829823e-01
5.451000000000000290e-01 9.999999465879789717e-01
5.452000000000000179e-01 9.999999402391800407e-01
5.453000000000000069e-01 9.999999331641229450e-01
5.453999999999999959e-01 9.999999252831679453e-01
5.454999999999999849e-01 9.999999165083479635e-01
5.455999999999999739e-01 9.999999067425370258e-01
5.456999999999999629e-01 9.999998958785519809e-01
5.457999999999999519e-01 9.999998837981669553e-01
5.459000000000000519e-01 9.999998703710319958e-01
5.460000000000000409e-01 9.999998554535030060e-01
5.461000000000000298e-01 9.999998388873529986e-01
5.462000000000000188e-01 9.999998204983809869e-01
5.463000000000000078e-01 9.999998000948869814e-01
5.463999999999999968e-01 9.999997774660079886e-01
5.464999999999999858e-01 9.999997523799190047e-01
5.465999999999999748e-01 9.999997245818640357e-01
5.466999999999999638e-01 9.999996937920180295e-01
5.467999999999999527e-01 9.999996597031719503e-01
5.469000000000000528e-01 9.999996219782030238e-01
5.470000000000000417e-01 9.999995802473390372e-01
5.471000000000000307e-01 9.999995341051880482e-01
5.472000000000000197e-01 9.999994831075169621e-01
5.473000000000000087e-01 9.999994267677549953e-01
5.473999999999999977e-01 9.999993645532130326e-01
5.474999999999999867e-01 9.999992958809860166e-01
5.475999999999999757e-01 9.999992201135200487e-01
5.476999999999999647e-01 9.999991365538160037e-01
5.477999999999999536e-01 9.999990444402470091e-01
5.479000000000000536e-01 9.999989429409600339e-01
5.480000000000000426e-01 9.999988311478239522e-01
5.481000000000000316e-01 9.999987080699109798e-01
5.482000000000000206e-01 9.999985726264489783e-01
5.483000000000000096e-01 9.999984236392399639e-01
5.483999999999999986e-01 9.999982598244809839e-01
5.484999999999999876e-01 9.999980797839590485e-01
5.485999999999999766e-01 9.999978819955790410e-01
5.486999999999999655e-01 9.999976648031669857e-01
5.487999999999999545e-01 9.999974264055140338e-01
5.489000000000000545e-01 9.999971648446049910e-01
5.490000000000000435e-01 9.999968779929749862e-01
5.491000000000000325e-01 9.999965635401399933e-01
5.492000000000000215e-01 9.999962189780420285e-01
5.493000000000000105e-01 9.999958415854509619e-01
5.493999999999999995e-01 9.999954284112430036e-01
5.494999999999999885e-01 9.999949762565030209e-01
5.495999999999999774e-01 9.999944816553659743e-01
5.496999999999999664e-01 9.999939408545279740e-01
5.497999999999999554e-01 9.999933497913430225e-01
5.499000000000000554e-01 9.999927040704239545e-01
5.500000000000000444e-01 9.999919989386539809e-01
5.501000000000000334e-01 9.999912292585270146e-01
5.502000000000000224e-01 9.999903894797159687e-01
5.503000000000000114e-01 9.999894736087590053e-01
5.504000000000000004e-01 9.999884751767830204e-01
5.504999999999999893e-01 9.999873872051300294e-01
5.505999999999999783e-01 9.999862021687929703e-01
5.506999999999999673e-01 9.999849119575270340e-01
5.507999999999999563e-01 9.999835078345360451e-01
5.508999999999999453e-01 9.999819803925830142e-01
5.510000000000000453e-01 9.999803195074119522e-01
5.511000000000000343e-01 9.999785142883419464e-01
5.512000000000000233e-01 9.999765530258859503e-01
5.513000000000000123e-01 9.999744231362599489e-01
5.514000000000000012e-01 9.999721111026269593e-01
5.514999999999999902e-01 9.999696024129289817e-01
5.515999999999999792e-01 9.999668814941430339e-01
5.516999999999999682e-01 9.999639316428019509e-01
5.517999999999999572e-01 9.999607349516209664e-01
5.518999999999999462e-01 9.999572722320489992e-01
5.520000000000000462e-01 9.999535229325839936e-01
5.521000000000000352e-01 9.999494650526600248e-01
5.522000000000000242e-01 9.999450750519489617e-01
5.523000000000000131e-01 9.999403277548699620e-01
5.524000000000000021e-01 9.999351962501350499e-01
5.524999999999999911e-01 9.999296517851470334e-01
5.525999999999999801e-01 9.999236636550400403e-01
5.526999999999999691e-01 9.999171990861970283e-01
5.527999999999999581e-01 9.999102231140309938e-01
5.528999999999999471e-01 9.999026984548430308e-01
5.530000000000000471e-01 9.998945853715770493e-01
5.531000000000000361e-01 9.998858415332469995e-01
5.532000000000000250e-01 9.998764218678839466e-01
5.533000000000000140e-01 9.998662784087749555e-01
5.534000000000000030e-01 9.998553601338350250e-01
5.534999999999999920e-01 9.998436127979080101e-01
5.535999999999999810e-01 9.998309787578240071e-01
5.536999999999999700e-01 9.998173967900340076e-01
5.537999999999999590e-01 9.998028019006509615e-01
5.538999999999999480e-01 9.997871251277320459e-01
5.540000000000000480e-01 9.997702933356460431e-01
5.541000000000000369e-01 9.997522290013709512e-01
5.542000000000000259e-01 9.997328499925940415e-01
5.543000000000000149e-01 9.997120693374690337e-01
5.544000000000000039e-01 9.996897949859270271e-01
5.544999999999999929e-01 9.996659295624269470e-01
5.545999999999999819e-01 9.996403701100570194e-01
5.546999999999999709e-01 9.996130078259140017e-01
5.547999999999999599e-01 9.995837277876979954e-01
5.548999999999999488e-01 9.995524086714809853e-01
5.550000000000000488e-01 9.995189224606280121e-01
5.551000000000000378e-01 9.994831341458729757e-01
5.552000000000000268e-01 9.994449014165559531e-01
5.553000000000000158e-01 9.994040743430859797e-01
5.554000000000000048e-01 9.993604950506800311e-01
5.554999999999999938e-01 9.993139973844790136e-01
5.555999999999999828e-01 9.992644065661699937e-01
5.556999999999999718e-01 9.992115388422539990e-01
5.557999999999999607e-01 9.991552011241520148e-01
5.558999999999999497e-01 9.990951906203560107e-01
5.560000000000000497e-01 9.990312944608840118e-01
5.561000000000000387e-01 9.989632893143119974e-01
5.562000000000000277e-01 9.988909409977020371e-01
5.563000000000000167e-01 9.988140040798010322e-01
5.564000000000000057e-01 9.987322214778849849e-01
5.564999999999999947e-01 9.986453240487009886e-01
5.565999999999999837e-01 9.985530301739830028e-01
5.566999999999999726e-01 9.984550453410580007e-01
5.567999999999999616e-01 9.983510617191240222e-01
5.568999999999999506e-01 9.982407577317889968e-01
5.570000000000000506e-01 9.981237976265530110e-01
5.571000000000000396e-01 9.979998310419190277e-01
5.572000000000000286e-01 9.978684925728920074e-01
5.573000000000000176e-01 9.977294013356720059e-01
5.574000000000000066e-01 9.975821605323790253e-01
5.574999999999999956e-01 9.974263570167239967e-01
5.575999999999999845e-01 9.972615608615540417e-01
5.576999999999999735e-01 9.970873249292879770e-01
5.577999999999999625e-01 9.969031844462830083e-01
5.578999999999999515e-01 9.967086565822229627e-01
5.580000000000000515e-01 9.965032400356820252e-01
5.581000000000000405e-01 9.962864146270540289e-01
5.582000000000000295e-01 9.960576409000889697e-01
5.583000000000000185e-01 9.958163597333250516e-01
5.584000000000000075e-01 9.955619919627439751e-01
5.584999999999999964e-01 9.952939380170370276e-01
5.585999999999999854e-01 9.950115775668959550e-01
5.586999999999999744e-01 9.947142691897800093e-01
5.587999999999999634e-01 9.944013500516729609e-01
5.588999999999999524e-01 9.940721356073569659e-01
5.590000000000000524e-01 9.937259193207670371e-01
5.591000000000000414e-01 9.933619724070360535e-01
5.592000000000000304e-01 9.929795435978450158e-01
5.593000000000000194e-01 9.925778589317379996e-01
5.594000000000000083e-01 9.921561215710760218e-01
5.594999999999999973e-01 9.917135116473100309e-01
5.595999999999999863e-01 9.912491861362859868e-01
5.596999999999999753e-01 9.907622787652879959e-01
5.597999999999999643e-01 9.902518999535390165e-01
5.598999999999999533e-01 9.897171367878839776e-01
5.600000000000000533e-01 9.891570530353449575e-01
5.601000000000000423e-01 9.885706891942830365e-01
5.602000000000000313e-01 9.879570625858189459e-01
5.603000000000000203e-01 9.873151674872110428e-01
5.604000000000000092e-01 9.866439753088049880e-01
5.604999999999999982e-01 9.859424348161780483e-01
5.605999999999999872e-01 9.852094723990389991e-01
5.606999999999999762e-01 9.844439923884109600e-01
5.607999999999999652e-01 9.836448774235679871e-01
5.608999999999999542e-01 9.828109888701509478e-01
5.610000000000000542e-01 9.819411672907990551e-01
5.611000000000000432e-01 9.810342329695890262e-01
5.612000000000000322e-01 9.800889864914990035e-01
5.613000000000000211e-01 9.791042093779860345e-01
5.614000000000000101e-01 9.780786647797470312e-01
5.614999999999999991e-01 9.770110982275760358e-01
5.615999999999999881e-01 9.759002384421520127e-01
5.616999999999999771e-01 9.747447982034770364e-01
5.617999999999999661e-01 9.735434752805870451e-01
5.618999999999999551e-01 9.722949534220010070e-01
5.620000000000000551e-01 9.709979034072689918e-01
5.621000000000000441e-01 9.696509841598299762e-01
5.622000000000000330e-01 9.682528439212979565e-01
5.623000000000000220e-01 9.668021214870480273e-01
5.624000000000000110e-01 9.652974475029409973e-01
5.625000000000000000e-01 9.637374458227899732e-01
5.625999999999999890e-01 9.621207349260449959e-01
5.626999999999999780e-01 9.604459293949739740e-01
5.627999999999999670e-01 9.587116414505190143e-01
5.628999999999999559e-01 9.569164825457500134e-01
5.629999999999999449e-01 9.550590650157190220e-01
5.631000000000000449e-01 9.531380037823350415e-01
5.632000000000000339e-01 9.511519181126569800e-01
5.633000000000000229e-01 9.490994334288970213e-01
5.634000000000000119e-01 9.469791831681609873e-01
5.635000000000000009e-01 9.447898106898520165e-01
5.635999999999999899e-01 9.425299712283660147e-01
5.636999999999999789e-01 9.401983338887109909e-01
5.637999999999999678e-01 9.377935836822609561e-01
5.638999999999999568e-01 9.353144235999160117e-01
5.639999999999999458e-01 9.327595767195709930e-01
5.641000000000000458e-01 9.301277883447549577e-01
5.642000000000000348e-01 9.274178281710370175e-01
5.643000000000000238e-01 9.246284924767349533e-01
5.644000000000000128e-01 9.217586063341800529e-01
5.645000000000000018e-01 9.188070258377459831e-01
5.645999999999999908e-01 9.157726403446130314e-01
5.646999999999999797e-01 9.126543747242269466e-01
5.647999999999999687e-01 9.094511916120510131e-01
5.648999999999999577e-01 9.061620936634039447e-01
5.649999999999999467e-01 9.027861258027449765e-01
5.651000000000000467e-01 8.993223774638390289e-01
5.652000000000000357e-01 8.957699848161969625e-01
5.653000000000000247e-01 8.921281329728250054e-01
5.654000000000000137e-01 8.883960581746189744e-01
5.655000000000000027e-01 8.845730499463559937e-01
5.655999999999999917e-01 8.806584532193499903e-01
5.656999999999999806e-01 8.766516704157699680e-01
5.657999999999999696e-01 8.725521634896079570e-01
5.658999999999999586e-01 8.683594559192260309e-01
5.659999999999999476e-01 8.640731346464749496e-01
5.661000000000000476e-01 8.596928519572949456e-01
5.662000000000000366e-01 8.552183272989409835e-01
5.663000000000000256e-01 8.506493490287659887e-01
5.664000000000000146e-01 8.459857760897050438e-01
5.665000000000000036e-01 8.412275396077949496e-01
5.665999999999999925e-01 8.363746444067420294e-01
5.666999999999999815e-01 8.314271704352019787e-01
5.667999999999999705e-01 8.263852741021520121e-01
5.668999999999999595e-01 8.212491895159820254e-01
5.669999999999999485e-01 8.160192296231619791e-01
5.671000000000000485e-01 8.106957872424279676e-01
5.672000000000000375e-01 8.052793359906189607e-01
5.673000000000000265e-01 7.997704310964479646e-01
5.674000000000000155e-01 7.941697100988439617e-01
5.675000000000000044e-01 7.884778934265550543e-01
5.675999999999999934e-01 7.826957848558949715e-01
5.676999999999999824e-01 7.768242718441039640e-01
5.677999999999999714e-01 7.708643257355599632e-01
5.678999999999999604e-01 7.648170018386329927e-01
5.679999999999999494e-01 7.586834393714010361e-01
5.681000000000000494e-01 7.524648612741570153e-01
5.682000000000000384e-01 7.461625738876389580e-01
5.683000000000000274e-01 7.397779664956629642e-01
5.684000000000000163e-01 7.333125107314639735e-01
5.685000000000000053e-01 7.267677598471410372e-01
5.685999999999999943e-01 7.201453478461590230e-01
5.686999999999999833e-01 7.134469884789870209e-01
5.687999999999999723e-01 7.066744741022540355e-01
5.688999999999999613e-01 6.998296744023889682e-01
5.689999999999999503e-01 6.929145349847859459e-01
5.691000000000000503e-01 6.859310758298290400e-01
5.692000000000000393e-01 6.788813896178409468e-01
5.693000000000000282e-01 6.717676399247000107e-01
5.694000000000000172e-01 6.645920592908209912e-01
5.695000000000000062e-01 6.573569471661679930e-01
5.695999999999999952e-01 6.500646677342519775e-01
5.696999999999999842e-01 6.427176476186059473e-01
5.697999999999999732e-01 6.353183734753320433e-01
5.698999999999999622e-01 6.278693894756960381e-01
5.699999999999999512e-01 6.203732946829909611e-01
5.701000000000000512e-01 6.128327403281069730e-01
5.702000000000000401e-01 6.052504269887629684e-01
5.703000000000000291e-01 5.976291016772340425e-01
5.704000000000000181e-01 5.899715548418650313e-01
5.705000000000000071e-01 5.822806172879829711e-01
5.705999999999999961e-01 5.745591570237329471e-01
5.706999999999999851e-01 5.668100760367490443e-01
5.707999999999999741e-01 5.590363070078959717e-01
5.708999999999999631e-01 5.512408099680600193e-01
5.709999999999999520e-01 5.434265689045489900e-01
5.711000000000000520e-01 5.355965883235549452e-01
5.712000000000000410e-01 5.277538897752369618e-01
5.713000000000000300e-01 5.199015083482729782e-01
5.714000000000000190e-01 5.120424891405429557e-01
5.715000000000000080e-01 5.041798837128069755e-01
5.715999999999999970e-01 4.963167465324210270e-01
5.716999999999999860e-01 4.884561314137519927e-01
5.717999999999999750e-01 4.806010879624190157e-01
5.718999999999999639e-01 4.727546580300530099e-01
5.719999999999999529e-01 4.649198721867590089e-01
5.721000000000000529e-01 4.570997462176459858e-01
5.722000000000000419e-01 4.492972776504899901e-01
5.723000000000000309e-01 4.415154423210789769e-01
5.724000000000000199e-01 4.337571909827350192e-01
5.725000000000000089e-01 4.260254459664269966e-01
5.725999999999999979e-01 4.183230978978170200e-01
5.726999999999999869e-01 4.106530024772089837e-01
5.727999999999999758e-01 4.030179773284739975e-01
5.728999999999999648e-01 3.954207989226120046e-01
5.729999999999999538e-01 3.878641995815140242e-01
5.731000000000000538e-01 3.803508645672040167e-01
5.732000000000000428e-01 3.728834292617440038e-01
5.733000000000000318e-01 3.654644764425579728e-01
5.734000000000000208e-01 3.580965336577440206e-01
5.735000000000000098e-01 3.507820707058729726e-01
5.735999999999999988e-01 3.435234972241369977e-01
5.736999999999999877e-01 3.363231603886310261e-01
5.737999999999999767e-01 3.291833427303950121e-01
5.738999999999999657e-01 3.221062600702829792e-01
5.739999999999999547e-01 3.150940595754669893e-01
5.741000000000000547e-01 3.081488179403629735e-01
5.742000000000000437e-01 3.012725396939340272e-01
5.743000000000000327e-01 2.944671556356580067e-01
5.744000000000000217e-01 2.877345214014069841e-01
5.745000000000000107e-01 2.810764161608589884e-01
5.745999999999999996e-01 2.744945414472830247e-01
5.746999999999999886e-01 2.679905201203179876e-01
5.747999999999999776e-01 2.615658954622699928e-01
5.748999999999999666e-01 2.552221304077619823e-01
5.749999999999999556e-01 2.489606069066870042e-01
5.750999999999999446e-01 2.427826254197049949e-01
5.752000000000000446e-01 2.366894045455590068e-01
5.753000000000000336e-01 2.306820807790030126e-01
5.754000000000000226e-01 2.247617083979089880e-01
5.755000000000000115e-01 2.189292594777859924e-01
5.756000000000000005e-01 2.131856240319129903e-01
5.756999999999999895e-01 2.075316102745959901e-01
5.757999999999999785e-01 2.019679450052939973e-01
5.758999999999999675e-01 1.964952741107409973e-01
5.759999999999999565e-01 1.911141631822489972e-01
5.760999999999999455e-01 1.858250982449330124e-01
5.762000000000000455e-01 1.806284865955400110e-01
5.763000000000000345e-01 1.755246577453440093e-01
5.764000000000000234e-01 1.705138644644350054e-01
5.765000000000000124e-01 1.655962839234099981e-01
5.766000000000000014e-01 1.607720189285120060e-01
5.766999999999999904e-01 1.560410992460929958e-01
5.767999999999999794e-01 1.514034830119639907e-01
5.768999999999999684e-01 1.468590582214250040e-01
5.769999999999999574e-01 1.424076442953499944e-01
5.770999999999999464e-01 1.380489937178130122e-01
5.772000000000000464e-01 1.337827937406219914e-01
5.773000000000000353e-01 1.296086681500699944e-01
5.774000000000000243e-01 1.255261790911809949e-01
5.775000000000000133e-01 1.215348289446979979e-01
5.776000000000000023e-01 1.176340622520630069e-01
5.776999999999999913e-01 1.138232676836010010e-01
5.777999999999999803e-01 1.101017800452139955e-01
5.778999999999999693e-01 1.064688823188150030e-01
5.779999999999999583e-01 1.029238077318540001e-01
5.780999999999999472e-01 9.946574185126480505e-02
5.782000000000000473e-01 9.609382469731760079e-02
5.783000000000000362e-01 9.280715287281279813e-02
5.784000000000000252e-01 8.960478170323220304e-02
5.785000000000000142e-01 8.648572738351799349e-02
5.786000000000000032e-01 8.344896912724919513e-02
5.786999999999999922e-01 8.049345131403740083e-02
5.787999999999999812e-01 7.761808563124360238e-02
5.788999999999999702e-01 7.482175320603409729e-02
5.789999999999999591e-01 7.210330672404520469e-02
5.790999999999999481e-01 6.946157253110650520e-02
5.792000000000000481e-01 6.689535271445500031e-02
5.793000000000000371e-01 6.440342716015659552e-02
5.794000000000000261e-01 6.198455558357589962e-02
5.795000000000000151e-01 5.963747952983659839e-02
5.796000000000000041e-01 5.736092434145759894e-02
5.796999999999999931e-01 5.515360109038300318e-02
5.797999999999999821e-01 5.301420847199179998e-02
5.798999999999999710e-01 5.094143465858250175e-02
5.799999999999999600e-01 4.893395911023770001e-02
5.800999999999999490e-01 4.699045434096860152e-02
5.802000000000000490e-01 4.510958763826929813e-02
5.803000000000000380e-01 4.329002273439309934e-02
5.804000000000000270e-01 4.153042142783849866e-02
5.805000000000000160e-01 3.982944515357200038e-02
5.806000000000000050e-01 3.818575650088040091e-02
5.806999999999999940e-01 3.659802067773910289e-02
5.807999999999999829e-01 3.506490692078349791e-02
5.808999999999999719e-01 3.358508985019269949e-02
5.809999999999999609e-01 3.215725076883099720e-02
5.810999999999999499e-01 3.078007890523180162e-02
5.812000000000000499e-01 2.945227260010760059e-02
5.813000000000000389e-01 2.817254043621309975e-02
5.814000000000000279e-01 2.693960231152120119e-02
5.815000000000000169e-01 2.575219045582539945e-02
5.816000000000000059e-01 2.460905039094480121e-02
5.816999999999999948e-01 2.350894183491060094e-02
5.817999999999999838e-01 2.245063955052930063e-02
5.818999999999999728e-01 2.143293413893899990e-02
5.819999999999999618e-01 2.045463277874300101e-02
5.820999999999999508e-01 1.951455991153710004e-02
5.822000000000000508e-01 1.861155787461630032e-02
5.823000000000000398e-01 1.774448748183179991e-02
5.824000000000000288e-01 1.691222855357340030e-02
5.825000000000000178e-01 1.611368039696170137e-02
5.826000000000000068e-01 1.534776223740970044e-02
5.826999999999999957e-01 1.461341360272840062e-02
5.827999999999999847e-01 1.390959466106780028e-02
5.828999999999999737e-01 1.323528651398979926e-02
5.829999999999999627e-01 1.258949144602329942e-02
5.830999999999999517e-01 1.197123313211739988e-02
5.832000000000000517e-01 1.137955680438920009e-02
5.833000000000000407e-01 1.081352937965539968e-02
5.834000000000000297e-01 1.027223954920689943e-02
5.835000000000000187e-01 9.754797832331860499e-03
5.836000000000000076e-01 9.260336595103800528e-03
5.836999999999999966e-01 8.788010035947969173e-03
5.837999999999999856e-01 8.336994139523419209e-03
5.838999999999999746e-01 7.906486600444590646e-03
5.839999999999999636e-01 7.495706718362869607e-03
5.840999999999999526e-01 7.103895265936049919e-03
5.842000000000000526e-01 6.730314331183420359e-03
5.843000000000000416e-01 6.374247135726150357e-03
5.844000000000000306e-01 6.034997830385160217e-03
5.845000000000000195e-01 5.711891269599020382e-03
5.846000000000000085e-01 5.404272766084949713e-03
5.846999999999999975e-01 5.111507827159860080e-03
5.847999999999999865e-01 4.832981874096930336e-03
5.848999999999999755e-01 4.568099945866159646e-03
5.849999999999999645e-01 4.316286388578080210e-03
5.850999999999999535e-01 4.076984531914429680e-03
5.852000000000000535e-01 3.849656353791989973e-03
5.853000000000000425e-01 3.633782134471629909e-03
5.854000000000000314e-01 3.428860101283830002e-03
5.855000000000000204e-01 3.234406065106729903e-03
5.856000000000000094e-01 3.049953049686570175e-03
5.856999999999999984e-01 2.875050914856609827e-03
5.857999999999999874e-01 2.709265974660899929e-03
5.858999999999999764e-01 2.552180611356389805e-03
5.859999999999999654e-01 2.403392886217099993e-03
5.860999999999999543e-01 2.262516148026980003e-03
5.862000000000000544e-01 2.129178640101230067e-03
5.863000000000000433e-01 2.003023106638399976e-03
5.864000000000000323e-01 1.883706399160169943e-03
5.865000000000000213e-01 1.770899083755910017e-03
5.866000000000000103e-01 1.664285049806359931e-03
5.866999999999999993e-01 1.563561120822750013e-03
5.867999999999999883e-01 1.468436667993740013e-03
5.868999999999999773e-01 1.378633226998609998e-03
5.869999999999999662e-01 1.293884118600890096e-03
5.870999999999999552e-01 1.213934073504139904e-03
5.872000000000000552e-01 1.138538861910829954e-03
5.873000000000000442e-01 1.067464928192230064e-03
5.874000000000000332e-01 1.000489031042009914e-03
5.875000000000000222e-01 9.373978894507969473e-04
5.876000000000000112e-01 8.779878348095050472e-04
5.877000000000000002e-01 8.220644694149279981e-04
5.877999999999999892e-01 7.694423316225119588e-04
5.878999999999999782e-01 7.199445678620070141e-04
5.879999999999999671e-01 6.734026117030500035e-04
5.880999999999999561e-01 6.296558701318160072e-04
5.881999999999999451e-01 5.885514171742800213e-04
5.883000000000000451e-01 5.499436949762349838e-04
5.884000000000000341e-01 5.136942224294700028e-04
5.885000000000000231e-01 4.796713114091469862e-04
5.886000000000000121e-01 4.477497906681930260e-04
5.887000000000000011e-01 4.178107374149390204e-04
5.887999999999999901e-01 3.897412165805249793e-04
5.888999999999999790e-01 3.634340277677850233e-04
5.889999999999999680e-01 3.387874598546010202e-04
5.890999999999999570e-01 3.157050532114459920e-04
5.891999999999999460e-01 2.940953694782850124e-04
5.893000000000000460e-01 2.738717688327800136e-04
5.894000000000000350e-01 2.549521946705639785e-04
5.895000000000000240e-01 2.372589656065720069e-04
5.896000000000000130e-01 2.207185746969919909e-04
5.897000000000000020e-01 2.052614957722359937e-04
5.897999999999999909e-01 1.908219967625630128e-04
5.898999999999999799e-01 1.773379598916220116e-04
5.899999999999999689e-01 1.647507086056480016e-04
5.900999999999999579e-01 1.530048411006910091e-04
5.901999999999999469e-01 1.420480703054029985e-04
5.903000000000000469e-01 1.318310701719519948e-04
5.904000000000000359e-01 1.223073281246240087e-04
5.905000000000000249e-01 1.134330035121980021e-04
5.906000000000000139e-01 1.051667919077329947e-04
5.907000000000000028e-01 9.746979509782460022e-05
5.907999999999999918e-01 9.030539660164499534e-05
5.908999999999999808e-01 8.363914255955360222e-05
5.909999999999999698e-01 7.743862783032260137e-05
5.910999999999999588e-01 7.167338713646420590e-05
5.911999999999999478e-01 6.631479109723119607e-05
5.913000000000000478e-01 6.133594698981150004e-05
5.914000000000000368e-01 5.671160408050219956e-05
5.915000000000000258e-01 5.241806336886799928e-05
5.916000000000000147e-01 4.843309158989760120e-05
5.917000000000000037e-01 4.473583932105759924e-05
5.917999999999999927e-01 4.130676304341890321e-05
5.918999999999999817e-01 3.812755100853539849e-05
5.919999999999999707e-01 3.518105276544279984e-05
5.920999999999999597e-01 3.245121220488509782e-05
5.921999999999999487e-01 2.992300398100589831e-05
5.923000000000000487e-01 2.758237317368239977e-05
5.924000000000000377e-01 2.541617805810430077e-05
5.925000000000000266e-01 2.341213585134659952e-05
5.926000000000000156e-01 2.155877130917030037e-05
5.927000000000000046e-01 1.984536804972780058e-05
5.927999999999999936e-01 1.826192248435199835e-05
5.928999999999999826e-01 1.679910023911510028e-05
5.929999999999999716e-01 1.544819495446540127e-05
5.930999999999999606e-01 1.420108935375129969e-05
5.931999999999999496e-01 1.305021847502340035e-05
5.933000000000000496e-01 1.198853496409960076e-05
5.934000000000000385e-01 1.100947633033070084e-05
5.935000000000000275e-01 1.010693407008080004e-05
5.936000000000000165e-01 9.275224566341489917e-06
5.937000000000000055e-01 8.509061676355399653e-06
5.937999999999999945e-01 7.803530922460429382e-06
5.938999999999999835e-01 7.154065204715579598e-06
5.939999999999999725e-01 6.556421957076390037e-06
5.940999999999999615e-01 6.006661672102539590e-06
5.941999999999999504e-01 5.501127722294260221e-06
5.943000000000000504e-01 5.036427409169379881e-06
5.944000000000000394e-01 4.609414174196400081e-06
5.945000000000000284e-01 4.217170908566580306e-06
5.946000000000000174e-01 3.856994301598799838e-06
5.947000000000000064e-01 3.526380170308279848e-06
5.947999999999999954e-01 3.223009715314779974e-06
5.948999999999999844e-01 2.944736650820099961e-06
5.949999999999999734e-01 2.689575158884630131e-06
5.950999999999999623e-01 2.455688620610119802e-06
5.951999999999999513e-01 2.241379079165230152e-06
5.953000000000000513e-01 2.045077391813849960e-06
5.954000000000000403e-01 1.865334030259610035e-06
5.955000000000000293e-01 1.700810490687169903e-06
5.956000000000000183e-01 1.550271276869010058e-06
5.957000000000000073e-01 1.412576421619189926e-06
5.957999999999999963e-01 1.286674513698250001e-06
5.958999999999999853e-01 1.171596199042939923e-06
5.959999999999999742e-01 1.066448126862639902e-06
5.960999999999999632e-01 9.999999999999999547e-08
5.990999999999999659e-01 9.999999999999999547e-08
6.020999999999999686e-01 9.999999999999999547e-08
6.050999999999999712e-01 9.999999999999999547e-08
6.080999999999999739e-01 9.999999999999999547e-08
6.110999999999999766e-01 9.999999999999999547e-08
6.140999999999999792e-01 9.999999999999999547e-08
6.170999999999999819e-01 9.999999999999999547e-08
6.200999999999999845e-01 9.999999999999999547e-08
6.230999999999999872e-01 9.999999999999999547e-08
6.260999999999999899e-01 9.999999999999999547e-08
6.290999999999999925e-01 9.999999999999999547e-08
6.320999999999999952e-01 9.999999999999999547e-08
6.350999999999999979e-01 9.999999999999999547e-08
6.381000000000000005e-01 9.999999999999999547e-08
6.411000000000000032e-01 9.999999999999999547e-08
6.441000000000000059e-01 9.999999999999999547e-08
6.471000000000000085e-01 9.999999999999999547e-08
6.501000000000000112e-01 9.999999999999999547e-08
6.531000000000000139e-01 9.999999999999999547e-08
6.561000000000000165e-01 9.999999999999999547e-08
6.591000000000000192e-01 9.999999999999999547e-08
6.621000000000000218e-01 9.999999999999999547e-08
6.651000000000000245e-01 9.999999999999999547e-08
6.681000000000000272e-01 9.999999999999999547e-08
6.711000000000000298e-01 9.999999999999999547e-08
6.741000000000000325e-01 9.999999999999999547e-08
6.771000000000000352e-01 9.999999999999999547e-08
6.801000000000000378e-01 9.999999999999999547e-08
6.831000000000000405e-01 9.999999999999999547e-08
6.861000000000000432e-01 9.999999999999999547e-08
6.891000000000000458e-01 9.999999999999999547e-08
6.921000000000000485e-01 9.999999999999999547e-08
6.951000000000000512e-01 9.999999999999999547e-08
6.981000000000000538e-01 9.999999999999999547e-08
7.010999999999999455e-01 9.999999999999999547e-08
7.040999999999999481e-01 9.999999999999999547e-08
7.070999999999999508e-01 9.999999999999999547e-08
7.100999999999999535e-01 9.999999999999999547e-08
7.130999999999999561e-01 9.999999999999999547e-08
7.160999999999999588e-01 9.999999999999999547e-08
7.190999999999999615e-01 9.999999999999999547e-08
7.220999999999999641e-01 9.999999999999999547e-08
7.250999999999999668e-01 9.999999999999999547e-08
7.280999999999999694e-01 9.999999999999999547e-08
7.310999999999999721e-01 9.999999999999999547e-08
7.340999999999999748e-01 9.999999999999999547e-08
7.370999999999999774e-01 9.999999999999999547e-08
7.393999999999999462e-01 1.206938862346030093e-06
7.395000000000000462e-01 3.386296615464929805e-06
7.396000000000000352e-01 9.106642402037039535e-06
7.397000000000000242e-01 2.347139241429520038e-05
7.398000000000000131e-01 5.797329058331239895e-05
7.399000000000000021e-01 1.372131077417880008e-04
7.399999999999999911e-01 3.111874769431189919e-04
7.400999999999999801e-01 6.762384499509720018e-04
7.401999999999999691e-01 1.408106210785049902e-03
7.402999999999999581e-01 2.809648947813680065e-03
7.403999999999999471e-01 5.372703027868989609e-03
7.405000000000000471e-01 9.847458191198690466e-03
7.406000000000000361e-01 1.730374430435789937e-02
7.407000000000000250e-01 2.915866430851350027e-02
7.408000000000000140e-01 4.713817065587409816e-02
7.409000000000000030e-01 7.314213484387090125e-02
7.409999999999999920e-01 1.089982216057519965e-01
7.410999999999999810e-01 1.561204599755690037e-01
7.411999999999999700e-01 2.151278025601670030e-01
7.412999999999999590e-01 2.855127881625040276e-01
7.413999999999999480e-01 3.654637674189519791e-01
7.415000000000000480e-01 4.519232368477330009e-01
7.416000000000000369e-01 5.409090638108450255e-01
7.417000000000000259e-01 6.280500232974319808e-01
7.418000000000000149e-01 7.092189912031050536e-01
7.419000000000000039e-01 7.811135631755640185e-01
7.419999999999999929e-01 8.416493241286600036e-01
7.420999999999999819e-01 8.900897988105970215e-01
7.421999999999999709e-01 9.269158479665779993e-01
7.422999999999999599e-01 9.535060296813110403e-01
7.423999999999999488e-01 9.717355486992399483e-01
7.425000000000000488e-01 9.835982701057109923e-01
7.426000000000000378e-01 9.909234003273810210e-01
7.427000000000000268e-01 9.952141594326350260e-01
7.428000000000000158e-01 9.975976076858370512e-01
7.429000000000000048e-01 9.988527539980700531e-01
7.429999999999999938e-01 9.994791708050180246e-01
7.430999999999999828e-01 9.997753642323009560e-01
7.431999999999999718e-01 9.999080096048480470e-01
7.432999999999999607e-01 9.999642533604340411e-01
7.433999999999999497e-01 9.999868259837390028e-01
7.435000000000000497e-01 9.999953978304420010e-01
7.436000000000000387e-01 9.999984768301749538e-01
7.437000000000000277e-01 9.999995226218429956e-01
7.438000000000000167e-01 9.999998583884219805e-01
7.439000000000000057e-01 9.999999602574379809e-01
7.439999999999999947e-01 9.999999894527979993e-01
7.440999999999999837e-01 9.999999973542399445e-01
7.441999999999999726e-01 9.999999993729450365e-01
7.442999999999999616e-01 9.999999998596480477e-01
7.443999999999999506e-01 9.999999999703450548e-01
7.445000000000000506e-01 9.999999999940879514e-01
7.446000000000000396e-01 9.999999999988880006e-01
7.447000000000000286e-01 9.999999999998030464e-01
7.448000000000000176e-01 9.999999999999670264e-01
7.449000000000000066e-01 9.999999999999950040e-01
7.449999999999999956e-01 9.999999999999990008e-01
7.450999999999999845e-01 1.000000000000000000e+00
7.490999999999999881e-01 1.000000000000000000e+00
7.530999999999999917e-01 1.000000000000000000e+00
7.570999999999999952e-01 1.000000000000000000e+00
7.610999999999999988e-01 1.000000000000000000e+00
7.651000000000000023e-01 1.000000000000000000e+00
7.691000000000000059e-01 1.000000000000000000e+00
7.731000000000000094e-01 1.000000000000000000e+00
7.771000000000000130e-01 1.000000000000000000e+00
7.811000000000000165e-01 1.000000000000000000e+00
7.851000000000000201e-01 1.000000000000000000e+00
7.891000000000000236e-01 1.000000000000000000e+00
7.931000000000000272e-01 1.000000000000000000e+00
7.971000000000000307e-01 1.000000000000000000e+00
8.011000000000000343e-01 1.000000000000000000e+00
8.051000000000000378e-01 1.000000000000000000e+00
8.091000000000000414e-01 1.000000000000000000e+00
8.131000000000000449e-01 1.000000000000000000e+00
8.171000000000000485e-01 1.000000000000000000e+00
8.211000000000000520e-01 1.000000000000000000e+00
8.250999999999999446e-01 1.000000000000000000e+00
8.290999999999999481e-01 1.000000000000000000e+00
8.330999999999999517e-01 1.000000000000000000e+00
8.370999999999999552e-01 1.000000000000000000e+00
8.410999999999999588e-01 1.000000000000000000e+00
8.450999999999999623e-01 1.000000000000000000e+00
8.490999999999999659e-01 1.000000000000000000e+00
8.530999999999999694e-01 1.000000000000000000e+00
8.570999999999999730e-01 1.000000000000000000e+00
8.610999999999999766e-01 1.000000000000000000e+00
8.650999999999999801e-01 1.000000000000000000e+00
8.690999999999999837e-01 1.000000000000000000e+00
8.730999999999999872e-01 1.000000000000000000e+00
8.770999999999999908e-01 1.000000000000000000e+00
8.810999999999999943e-01 1.000000000000000000e+00
8.850999999999999979e-01 1.000000000000000000e+00
8.891000000000000014e-01 1.000000000000000000e+00
8.931000000000000050e-01 1.000000000000000000e+00
8.971000000000000085e-01 1.000000000000000000e+00
9.011000000000000121e-01 1.000000000000000000e+00
9.051000000000000156e-01 1.000000000000000000e+00
9.091000000000000192e-01 1.000000000000000000e+00
9.131000000000000227e-01 1.000000000000000000e+00
9.171000000000000263e-01 1.000000000000000000e+00
9.211000000000000298e-01 1.000000000000000000e+00
9.251000000000000334e-01 1.000000000000000000e+00
9.291000000000000369e-01 1.000000000000000000e+00
9.331000000000000405e-01 1.000000000000000000e+00
9.371000000000000441e-01 1.000000000000000000e+00
9.411000000000000476e-01 1.000000000000000000e+00
9.451000000000000512e-01 1.000000000000000000e+00
9.491000000000000547e-01 1.000000000000000000e+00
9.530999999999999472e-01 1.000000000000000000e+00
9.570999999999999508e-01 1.000000000000000000e+00
9.610999999999999543e-01 1.000000000000000000e+00
9.650999999999999579e-01 1.000000000000000000e+00
9.690999999999999615e-01 1.000000000000000000e+00
9.730999999999999650e-01 1.000000000000000000e+00
9.770999999999999686e-01 1.000000000000000000e+00
9.810999999999999721e-01 1.000000000000000000e+00
9.850999999999999757e-01 1.000000000000000000e+00
9.890999999999999792e-01 1.000000000000000000e+00
9.930999999999999828e-01 1.000000000000000000e+00
9.970999999999999863e-01 1.000000000000000000e+00


==> results/UE_TS_q2_proposed.dat <==
1.000000000000000048e-04 1.000000000000000000e+00
4.100000000000000346e-03 1.000000000000000000e+00
8.099999999999999561e-03 1.000000000000000000e+00
1.209999999999999964e-02 1.000000000000000000e+00
1.609999999999999973e-02 1.000000000000000000e+00
2.009999999999999981e-02 1.000000000000000000e+00
2.409999999999999989e-02 1.000000000000000000e+00
2.809999999999999998e-02 1.000000000000000000e+00
3.209999999999999659e-02 1.000000000000000000e+00
3.610000000000000014e-02 1.000000000000000000e+00
4.009999999999999676e-02 1.000000000000000000e+00
4.410000000000000031e-02 1.000000000000000000e+00
4.809999999999999692e-02 1.000000000000000000e+00
5.210000000000000048e-02 1.000000000000000000e+00
5.609999999999999709e-02 1.000000000000000000e+00
6.010000000000000064e-02 1.000000000000000000e+00
6.410000000000000420e-02 1.000000000000000000e+00
6.809999999999999387e-02 1.000000000000000000e+00
7.209999999999999742e-02 1.000000000000000000e+00
7.610000000000000098e-02 1.000000000000000000e+00
8.010000000000000453e-02 1.000000000000000000e+00
8.409999999999999420e-02 1.000000000000000000e+00
8.809999999999999776e-02 1.000000000000000000e+00
9.210000000000000131e-02 1.000000000000000000e+00
9.610000000000000486e-02 1.000000000000000000e+00
1.000999999999999945e-01 1.000000000000000000e+00
1.040999999999999981e-01 1.000000000000000000e+00
1.081000000000000016e-01 1.000000000000000000e+00
1.121000000000000052e-01 1.000000000000000000e+00
1.160999999999999949e-01 1.000000000000000000e+00
1.200999999999999984e-01 1.000000000000000000e+00
1.241000000000000020e-01 1.000000000000000000e+00
1.280999999999999917e-01 1.000000000000000000e+00
1.320999999999999952e-01 1.000000000000000000e+00
1.360999999999999988e-01 1.000000000000000000e+00
1.401000000000000023e-01 1.000000000000000000e+00
1.441000000000000059e-01 1.000000000000000000e+00
1.481000000000000094e-01 1.000000000000000000e+00
1.521000000000000130e-01 1.000000000000000000e+00
1.560999999999999888e-01 1.000000000000000000e+00
1.600999999999999923e-01 1.000000000000000000e+00
1.640999999999999959e-01 1.000000000000000000e+00
1.680999999999999994e-01 1.000000000000000000e+00
1.721000000000000030e-01 1.000000000000000000e+00
1.761000000000000065e-01 1.000000000000000000e+00
1.801000000000000101e-01 1.000000000000000000e+00
1.841000000000000136e-01 1.000000000000000000e+00
1.880999999999999894e-01 1.000000000000000000e+00
1.920999999999999930e-01 1.000000000000000000e+00
1.960999999999999965e-01 1.000000000000000000e+00
2.001000000000000001e-01 1.000000000000000000e+00
2.041000000000000036e-01 1.000000000000000000e+00
2.081000000000000072e-01 1.000000000000000000e+00
2.121000000000000107e-01 1.000000000000000000e+00
2.160999999999999865e-01 1.000000000000000000e+00
2.200999999999999901e-01 1.000000000000000000e+00
2.240999999999999936e-01 1.000000000000000000e+00
2.280999999999999972e-01 1.000000000000000000e+00
2.321000000000000008e-01 1.000000000000000000e+00
2.361000000000000043e-01 1.000000000000000000e+00
2.401000000000000079e-01 1.000000000000000000e+00
2.441000000000000114e-01 1.000000000000000000e+00
2.480999999999999872e-01 1.000000000000000000e+00
2.520999999999999908e-01 1.000000000000000000e+00
2.560999999999999943e-01 1.000000000000000000e+00
2.600999999999999979e-01 1.000000000000000000e+00
2.641000000000000014e-01 1.000000000000000000e+00
2.681000000000000050e-01 1.000000000000000000e+00
2.721000000000000085e-01 1.000000000000000000e+00
2.761000000000000121e-01 1.000000000000000000e+00
2.801000000000000156e-01 1.000000000000000000e+00
2.841000000000000192e-01 1.000000000000000000e+00
2.881000000000000227e-01 1.000000000000000000e+00
2.921000000000000263e-01 1.000000000000000000e+00
2.960999999999999743e-01 1.000000000000000000e+00
3.000999999999999779e-01 1.000000000000000000e+00
3.040999999999999814e-01 1.000000000000000000e+00
3.080999999999999850e-01 1.000000000000000000e+00
3.120999999999999885e-01 1.000000000000000000e+00
3.160999999999999921e-01 1.000000000000000000e+00
3.200999999999999956e-01 1.000000000000000000e+00
3.240999999999999992e-01 1.000000000000000000e+00
3.281000000000000028e-01 1.000000000000000000e+00
3.321000000000000063e-01 1.000000000000000000e+00
3.361000000000000099e-01 1.000000000000000000e+00
3.401000000000000134e-01 1.000000000000000000e+00
3.441000000000000170e-01 1.000000000000000000e+00
3.481000000000000205e-01 1.000000000000000000e+00
3.521000000000000241e-01 1.000000000000000000e+00
3.561000000000000276e-01 1.000000000000000000e+00
3.600999999999999757e-01 1.000000000000000000e+00
3.640999999999999792e-01 1.000000000000000000e+00
3.680999999999999828e-01 1.000000000000000000e+00
3.720999999999999863e-01 1.000000000000000000e+00
3.760999999999999899e-01 1.000000000000000000e+00
3.800999999999999934e-01 1.000000000000000000e+00
3.840999999999999970e-01 1.000000000000000000e+00
3.881000000000000005e-01 1.000000000000000000e+00
3.921000000000000041e-01 1.000000000000000000e+00
3.961000000000000076e-01 1.000000000000000000e+00
4.001000000000000112e-01 1.000000000000000000e+00
4.041000000000000147e-01 1.000000000000000000e+00
4.081000000000000183e-01 1.000000000000000000e+00
4.121000000000000218e-01 1.000000000000000000e+00
4.161000000000000254e-01 1.000000000000000000e+00
4.200999999999999734e-01 1.000000000000000000e+00
4.240999999999999770e-01 1.000000000000000000e+00
4.280999999999999805e-01 1.000000000000000000e+00
4.320999999999999841e-01 1.000000000000000000e+00
4.360999999999999877e-01 1.000000000000000000e+00
4.400999999999999912e-01 1.000000000000000000e+00
4.440999999999999948e-01 1.000000000000000000e+00
4.480999999999999983e-01 1.000000000000000000e+00
4.521000000000000019e-01 1.000000000000000000e+00
4.561000000000000054e-01 1.000000000000000000e+00
4.601000000000000090e-01 1.000000000000000000e+00
4.641000000000000125e-01 1.000000000000000000e+00
4.681000000000000161e-01 1.000000000000000000e+00
4.721000000000000196e-01 1.000000000000000000e+00
4.761000000000000232e-01 1.000000000000000000e+00
4.798000000000000043e-01 9.999999999999990008e-01
4.798999999999999932e-01 9.999999999999990008e-01
4.799999999999999822e-01 9.999999999999990008e-01
4.801000000000000267e-01 9.999999999999990008e-01
4.802000000000000157e-01 9.999999999999990008e-01
4.803000000000000047e-01 9.999999999999990008e-01
4.803999999999999937e-01 9.999999999999980016e-01
4.804999999999999827e-01 9.999999999999980016e-01
4.806000000000000272e-01 9.999999999999980016e-01
4.807000000000000162e-01 9.999999999999970024e-01
4.808000000000000052e-01 9.999999999999970024e-01
4.808999999999999941e-01 9.999999999999960032e-01
4.809999999999999831e-01 9.999999999999950040e-01
4.811000000000000276e-01 9.999999999999940048e-01
4.812000000000000166e-01 9.999999999999930056e-01
4.813000000000000056e-01 9.999999999999920064e-01
4.813999999999999946e-01 9.999999999999900080e-01
4.814999999999999836e-01 9.999999999999880096e-01
4.815999999999999726e-01 9.999999999999860112e-01
4.817000000000000171e-01 9.999999999999840128e-01
4.818000000000000060e-01 9.999999999999810152e-01
4.818999999999999950e-01 9.999999999999770184e-01
4.819999999999999840e-01 9.999999999999730216e-01
4.820999999999999730e-01 9.999999999999670264e-01
4.822000000000000175e-01 9.999999999999610312e-01
4.823000000000000065e-01 9.999999999999540368e-01
4.823999999999999955e-01 9.999999999999460432e-01
4.824999999999999845e-01 9.999999999999360512e-01
4.825999999999999734e-01 9.999999999999239497e-01
4.827000000000000179e-01 9.999999999999099609e-01
4.828000000000000069e-01 9.999999999998939737e-01
4.828999999999999959e-01 9.999999999998739897e-01
4.829999999999999849e-01 9.999999999998510081e-01
4.830999999999999739e-01 9.999999999998250289e-01
4.832000000000000184e-01 9.999999999997930544e-01
4.833000000000000074e-01 9.999999999997559730e-01
4.833999999999999964e-01 9.999999999997120081e-01
4.834999999999999853e-01 9.999999999996610489e-01
4.835999999999999743e-01 9.999999999996009858e-01
4.837000000000000188e-01 9.999999999995300426e-01
4.838000000000000078e-01 9.999999999994479971e-01
4.838999999999999968e-01 9.999999999993509636e-01
4.839999999999999858e-01 9.999999999992370547e-01
4.840999999999999748e-01 9.999999999991040500e-01
4.842000000000000193e-01 9.999999999989479527e-01
4.843000000000000083e-01 9.999999999987659871e-01
4.843999999999999972e-01 9.999999999985530463e-01
4.844999999999999862e-01 9.999999999983040233e-01
4.845999999999999752e-01 9.999999999980140331e-01
4.847000000000000197e-01 9.999999999976739717e-01
4.848000000000000087e-01 9.999999999972789544e-01
4.848999999999999977e-01 9.999999999968169906e-01
4.849999999999999867e-01 9.999999999962799757e-01
4.850999999999999757e-01 9.999999999956530328e-01
4.852000000000000202e-01 9.999999999949239493e-01
4.853000000000000091e-01 9.999999999940759610e-01
4.853999999999999981e-01 9.999999999930889727e-01
4.854999999999999871e-01 9.999999999919420013e-01
4.855999999999999761e-01 9.999999999906099557e-01
4.857000000000000206e-01 9.999999999890629709e-01
4.858000000000000096e-01 9.999999999872679624e-01
4.858999999999999986e-01 9.999999999851859611e-01
4.859999999999999876e-01 9.999999999827720032e-01
4.860999999999999766e-01 9.999999999799750183e-01
4.862000000000000210e-01 9.999999999767370529e-01
4.863000000000000100e-01 9.999999999729880518e-01
4.863999999999999990e-01 9.999999999686509655e-01
4.864999999999999880e-01 9.999999999636369763e-01
4.865999999999999770e-01 9.999999999578419452e-01
4.867000000000000215e-01 9.999999999511489657e-01
4.868000000000000105e-01 9.999999999434220355e-01
4.868999999999999995e-01 9.999999999345069446e-01
4.869999999999999885e-01 9.999999999242249471e-01
4.870999999999999774e-01 9.999999999123739824e-01
4.872000000000000219e-01 9.999999998987210148e-01
4.873000000000000109e-01 9.999999998830010339e-01
4.873999999999999999e-01 9.999999998649089505e-01
4.874999999999999889e-01 9.999999998440990412e-01
4.875999999999999779e-01 9.999999998201759555e-01
4.877000000000000224e-01 9.999999997926859452e-01
4.878000000000000114e-01 9.999999997611159763e-01
4.879000000000000004e-01 9.999999997248769645e-01
4.879999999999999893e-01 9.999999996833029980e-01
4.880999999999999783e-01 9.999999996356300214e-01
4.882000000000000228e-01 9.999999995809939479e-01
4.883000000000000118e-01 9.999999995184090107e-01
4.884000000000000008e-01 9.999999994467569930e-01
4.884999999999999898e-01 9.999999993647650243e-01
4.885999999999999788e-01 9.999999992709900365e-01
4.887000000000000233e-01 9.999999991637940067e-01
4.888000000000000123e-01 9.999999990413189765e-01
4.889000000000000012e-01 9.999999989014599633e-01
4.889999999999999902e-01 9.999999987418319858e-01
4.890999999999999792e-01 9.999999985597339824e-01
4.892000000000000237e-01 9.999999983521089542e-01
4.893000000000000127e-01 9.999999981155019979e-01
4.894000000000000017e-01 9.999999978460040184e-01
4.894999999999999907e-01 9.999999975392019902e-01
4.895999999999999797e-01 9.999999971901110118e-01
4.897000000000000242e-01 9.999999967931050282e-01
4.898000000000000131e-01 9.999999963418400029e-01
4.899000000000000021e-01 9.999999958291629909e-01
4.899999999999999911e-01 9.999999952470139952e-01
4.900999999999999801e-01 9.999999945863180528e-01
4.902000000000000246e-01 9.999999938368600017e-01
4.903000000000000136e-01 9.999999929871490334e-01
4.904000000000000026e-01 9.999999920242680362e-01
4.904999999999999916e-01 9.999999909337009552e-01
4.905999999999999805e-01 9.999999896991450532e-01
4.907000000000000250e-01 9.999999883023019676e-01
4.908000000000000140e-01 9.999999867226450068e-01
4.909000000000000030e-01 9.999999849371580263e-01
4.909999999999999920e-01 9.999999829200479917e-01
4.910999999999999810e-01 9.999999806424270110e-01
4.912000000000000255e-01 9.999999780719589504e-01
4.913000000000000145e-01 9.999999751724629737e-01
4.914000000000000035e-01 9.999999719034859957e-01
4.914999999999999925e-01 9.999999682198149609e-01
4.915999999999999814e-01 9.999999640709500426e-01
4.917000000000000259e-01 9.999999594005130055e-01
4.918000000000000149e-01 9.999999541455989460e-01
4.919000000000000039e-01 9.999999482360589775e-01
4.919999999999999929e-01 9.999999415937089742e-01
4.920999999999999819e-01 9.999999341314530499e-01
4.922000000000000264e-01 9.999999257523259910e-01
4.923000000000000154e-01 9.999999163484279974e-01
4.924000000000000044e-01 9.999999057997599472e-01
4.924999999999999933e-01 9.999998939729389802e-01
4.925999999999999823e-01 9.999998807197829631e-01
4.927000000000000268e-01 9.999998658757649483e-01
4.928000000000000158e-01 9.999998492583009879e-01
4.929000000000000048e-01 9.999998306648829605e-01
4.929999999999999938e-01 9.999998098710279892e-01
4.930999999999999828e-01 9.999997866280240233e-01
4.932000000000000273e-01 9.999997606604690281e-01
4.933000000000000163e-01 9.999997316635700351e-01
4.934000000000000052e-01 9.999996993001909473e-01
4.934999999999999942e-01 9.999996631976230121e-01
4.935999999999999832e-01 9.999996229440539786e-01
4.937000000000000277e-01 9.999995780847159565e-01
4.938000000000000167e-01 9.999995281176750073e-01
4.939000000000000057e-01 9.999994724892430353e-01
4.939999999999999947e-01 9.999994105889700169e-01
4.940999999999999837e-01 9.999993417441990218e-01
4.941999999999999726e-01 9.999992652141219684e-01
4.943000000000000171e-01 9.999991801833260086e-01
4.944000000000000061e-01 9.999990857547660372e-01
4.944999999999999951e-01 9.999989809421300224e-01
4.945999999999999841e-01 9.999988646615499688e-01
4.946999999999999731e-01 9.999987357226010065e-01
4.948000000000000176e-01 9.999985928185369799e-01
4.949000000000000066e-01 9.999984345157130194e-01
4.949999999999999956e-01 9.999982592421160499e-01
4.950999999999999845e-01 9.999980652749530519e-01
4.951999999999999735e-01 9.999978507272250239e-01
4.953000000000000180e-01 9.999976135332000471e-01
4.954000000000000070e-01 9.999973514327290536e-01
4.954999999999999960e-01 9.999970619542940531e-01
4.955999999999999850e-01 9.999967423967279778e-01
4.956999999999999740e-01 9.999963898094910153e-01
4.958000000000000185e-01 9.999960009714139453e-01
4.959000000000000075e-01 9.999955723678100039e-01
4.959999999999999964e-01 9.999951001658290428e-01
4.960999999999999854e-01 9.999945801879549512e-01
4.961999999999999744e-01 9.999940078835160007e-01
4.963000000000000189e-01 9.999933782980739982e-01
4.964000000000000079e-01 9.999926860405730089e-01
4.964999999999999969e-01 9.999919252480909959e-01
4.965999999999999859e-01 9.999910895480530471e-01
4.966999999999999749e-01 9.999901720177449826e-01
4.968000000000000194e-01 9.999891651409770210e-01
4.969000000000000083e-01 9.999880607617069872e-01
4.969999999999999973e-01 9.999868500344679667e-01
4.970999999999999863e-01 9.999855233713940139e-01
4.971999999999999753e-01 9.999840703856700541e-01
4.973000000000000198e-01 9.999824798311890417e-01
4.974000000000000088e-01 9.999807395382179775e-01
4.974999999999999978e-01 9.999788363448539608e-01
4.975999999999999868e-01 9.999767560240450104e-01
4.976999999999999758e-01 9.999744832059469513e-01
4.978000000000000203e-01 9.999720012953730031e-01
4.979000000000000092e-01 9.999692923840920455e-01
4.979999999999999982e-01 9.999663371577209858e-01
4.980999999999999872e-01 9.999631147969489930e-01
4.981999999999999762e-01 9.999596028728300334e-01
4.983000000000000207e-01 9.999557772358580454e-01
4.984000000000000097e-01 9.999516118985589674e-01
4.984999999999999987e-01 9.999470789112979707e-01
4.985999999999999877e-01 9.999421482310200116e-01
4.986999999999999766e-01 9.999367875826209451e-01
4.988000000000000211e-01 9.999309623126529933e-01
4.989000000000000101e-01 9.999246352350550371e-01
4.989999999999999991e-01 9.999177664685979794e-01
4.990999999999999881e-01 9.999103132657449766e-01
4.991999999999999771e-01 9.999022298326050162e-01
4.993000000000000216e-01 9.998934671396739748e-01
4.994000000000000106e-01 9.998839727230549590e-01
4.994999999999999996e-01 9.998736904758339650e-01
4.995999999999999885e-01 9.998625604293359670e-01
4.996999999999999775e-01 9.998505185239220383e-01
4.998000000000000220e-01 9.998374963690630501e-01
4.999000000000000110e-01 9.998234209923879678e-01
5.000000000000000000e-01 9.998082145774259688e-01
5.000999999999999890e-01 9.997917941897780381e-01
5.001999999999999780e-01 9.997740714914630233e-01
5.002999999999999670e-01 9.997549524431830203e-01
5.003999999999999559e-01 9.997343369943000324e-01
5.004999999999999449e-01 9.997121187602969750e-01
5.006000000000000449e-01 9.996881846875409483e-01
5.007000000000000339e-01 9.996624147051840215e-01
5.008000000000000229e-01 9.996346813640529794e-01
5.009000000000000119e-01 9.996048494624160119e-01
5.010000000000000009e-01 9.995727756585339741e-01
5.010999999999999899e-01 9.995383080699470346e-01
5.011999999999999789e-01 9.995012858594679583e-01
5.012999999999999678e-01 9.994615388078990081e-01
5.013999999999999568e-01 9.994188868735309761e-01
5.014999999999999458e-01 9.993731397385100523e-01
5.016000000000000458e-01 9.993240963422209688e-01
5.017000000000000348e-01 9.992715444018690496e-01
5.018000000000000238e-01 9.992152599205049723e-01
5.019000000000000128e-01 9.991550066827640242e-01
5.020000000000000018e-01 9.990905357386929975e-01
5.020999999999999908e-01 9.990215848760419792e-01
5.021999999999999797e-01 9.989478780814969872e-01
5.022999999999999687e-01 9.988691249913790315e-01
5.023999999999999577e-01 9.987850203324030174e-01
5.024999999999999467e-01 9.986952433531529616e-01
5.026000000000000467e-01 9.985994572470080488e-01
5.027000000000000357e-01 9.984973085673239934e-01
5.028000000000000247e-01 9.983884266357510029e-01
5.029000000000000137e-01 9.982724229446340303e-01
5.030000000000000027e-01 9.981488905545480295e-01
5.030999999999999917e-01 9.980174034880630041e-01
5.031999999999999806e-01 9.978775161209489930e-01
5.032999999999999696e-01 9.977287625720969721e-01
5.033999999999999586e-01 9.975706560935180267e-01
5.034999999999999476e-01 9.974026884618669708e-01
5.036000000000000476e-01 9.972243293730299607e-01
5.037000000000000366e-01 9.970350258413830380e-01
5.038000000000000256e-01 9.968342016054330124e-01
5.039000000000000146e-01 9.966212565416300295e-01
5.040000000000000036e-01 9.963955660882080068e-01
5.040999999999999925e-01 9.961564806810210282e-01
5.041999999999999815e-01 9.959033252033989703e-01
5.042999999999999705e-01 9.956353984521469913e-01
5.043999999999999595e-01 9.953519726218540420e-01
5.044999999999999485e-01 9.950522928097970121e-01
5.046000000000000485e-01 9.947355765437509989e-01
5.047000000000000375e-01 9.944010133351219860e-01
5.048000000000000265e-01 9.940477642598459784e-01
5.049000000000000155e-01 9.936749615695730231e-01
5.050000000000000044e-01 9.932817083357170507e-01
5.050999999999999934e-01 9.928670781289770098e-01
5.051999999999999824e-01 9.924301147369799514e-01
5.052999999999999714e-01 9.919698319227570060e-01
5.053999999999999604e-01 9.914852132267409912e-01
5.054999999999999494e-01 9.909752118150499944e-01
5.056000000000000494e-01 9.904387503767819734e-01
5.057000000000000384e-01 9.898747210730840518e-01
5.058000000000000274e-01 9.892819855407379848e-01
5.059000000000000163e-01 9.886593749529879460e-01
5.060000000000000053e-01 9.880056901403300174e-01
5.060999999999999943e-01 9.873197017739040460e-01
5.061999999999999833e-01 9.866001506141499622e-01
5.062999999999999723e-01 9.858457478272679708e-01
5.063999999999999613e-01 9.850551753719990478e-01
5.064999999999999503e-01 9.842270864591450286e-01
5.066000000000000503e-01 9.833601060861569820e-01
5.067000000000000393e-01 9.824528316490459545e-01
5.068000000000000282e-01 9.815038336336879832e-01
5.069000000000000172e-01 9.805116563885749592e-01
5.070000000000000062e-01 9.794748189808190064e-01
5.070999999999999952e-01 9.783918161371260025e-01
5.071999999999999842e-01 9.772611192713089867e-01
5.072999999999999732e-01 9.760811775996669493e-01
5.073999999999999622e-01 9.748504193454350375e-01
5.074999999999999512e-01 9.735672530333010499e-01
5.076000000000000512e-01 9.722300688747409492e-01
5.077000000000000401e-01 9.708372402447390526e-01
5.078000000000000291e-01 9.693871252502209712e-01
5.079000000000000181e-01 9.678780683902690196e-01
5.080000000000000071e-01 9.663084023079869800e-01
5.080999999999999961e-01 9.646764496335179517e-01
5.081999999999999851e-01 9.629805249176009996e-01
5.082999999999999741e-01 9.612189366546129987e-01
5.083999999999999631e-01 9.593899893938819812e-01
5.084999999999999520e-01 9.574919859377030162e-01
5.086000000000000520e-01 9.555232296242069934e-01
5.087000000000000410e-01 9.534820266929220356e-01
5.088000000000000300e-01 9.513666887305840536e-01
5.089000000000000190e-01 9.491755351944169972e-01
5.090000000000000080e-01 9.469068960097910548e-01
5.090999999999999970e-01 9.445591142389120343e-01
5.091999999999999860e-01 9.421305488167579512e-01
5.092999999999999750e-01 9.396195773503329685e-01
5.093999999999999639e-01 9.370245989768769546e-01
5.094999999999999529e-01 9.343440372763840429e-01
5.096000000000000529e-01 9.315763432335539829e-01
5.097000000000000419e-01 9.287199982438959500e-01
5.098000000000000309e-01 9.257735171585690370e-01
5.099000000000000199e-01 9.227354513620780185e-01
5.100000000000000089e-01 9.196043918768469494e-01
5.100999999999999979e-01 9.163789724883679710e-01
5.101999999999999869e-01 9.130578728843520286e-01
5.102999999999999758e-01 9.096398218010980363e-01
5.103999999999999648e-01 9.061236001702049903e-01
5.104999999999999538e-01 9.025080442582650297e-01
5.106000000000000538e-01 8.987920487923699575e-01
5.107000000000000428e-01 8.949745700637700141e-01
5.108000000000000318e-01 8.910546290020789906e-01
5.109000000000000208e-01 8.870313142123059658e-01
5.110000000000000098e-01 8.829037849666719895e-01
5.110999999999999988e-01 8.786712741434590246e-01
5.111999999999999877e-01 8.743330911047370035e-01
5.112999999999999767e-01 8.698886245049900490e-01
5.113999999999999657e-01 8.653373450226250485e-01
5.114999999999999547e-01 8.606788080062960367e-01
5.116000000000000547e-01 8.559126560281760110e-01
5.117000000000000437e-01 8.510386213361359475e-01
5.118000000000000327e-01 8.460565281971870188e-01
5.119000000000000217e-01 8.409662951244639695e-01
5.120000000000000107e-01 8.357679369802599734e-01
5.120999999999999996e-01 8.304615669477709572e-01
5.121999999999999886e-01 8.250473983644459608e-01
5.122999999999999776e-01 8.195257464101319833e-01
5.123999999999999666e-01 8.138970296432670448e-01
5.124999999999999556e-01 8.081617713789639446e-01
5.125999999999999446e-01 8.023206009028229779e-01
5.127000000000000446e-01 7.963742545149300467e-01
5.128000000000000336e-01 7.903235763986159457e-01
5.129000000000000226e-01 7.841695193091360316e-01
5.130000000000000115e-01 7.779131450777290180e-01
5.131000000000000005e-01 7.715556249269890365e-01
5.131999999999999895e-01 7.650982395937869773e-01
5.132999999999999785e-01 7.585423792567630441e-01
5.133999999999999675e-01 7.518895432655450239e-01
5.134999999999999565e-01 7.451413396695050206e-01
5.135999999999999455e-01 7.382994845445189913e-01
5.137000000000000455e-01 7.313658011162520456e-01
5.138000000000000345e-01 7.243422186797520146e-01
5.139000000000000234e-01 7.172307713149129738e-01
5.140000000000000124e-01 7.100335963984110155e-01
5.141000000000000014e-01 7.027529329131789737e-01
5.141999999999999904e-01 6.953911195568770465e-01
5.142999999999999794e-01 6.879505926515250280e-01
5.143999999999999684e-01 6.804338838570960224e-01
5.144999999999999574e-01 6.728436176920310485e-01
5.145999999999999464e-01 6.651825088647950190e-01
5.147000000000000464e-01 6.574533594205540510e-01
5.148000000000000353e-01 6.496590557079019446e-01
5.149000000000000243e-01 6.418025651710620449e-01
5.150000000000000133e-01 6.338869329733729518e-01
5.151000000000000023e-01 6.259152784585659823e-01
5.151999999999999913e-01 6.178907914563569470e-01
5.152999999999999803e-01 6.098167284402039590e-01
5.153999999999999693e-01 6.016964085444369559e-01
5.154999999999999583e-01 5.935332094492210553e-01
5.155999999999999472e-01 5.853305631419549737e-01
5.157000000000000473e-01 5.770919515636619979e-01
5.158000000000000362e-01 5.688209021501059448e-01
5.159000000000000252e-01 5.605209832768679457e-01
5.160000000000000142e-01 5.521957996183799455e-01
5.161000000000000032e-01 5.438489874309170302e-01
5.161999999999999922e-01 5.354842097700429626e-01
5.162999999999999812e-01 5.271051516529370318e-01
5.163999999999999702e-01 5.187155151761070337e-01
5.164999999999999591e-01 5.103190145997329452e-01
5.165999999999999481e-01 5.019193714090189884e-01
5.167000000000000481e-01 4.935203093638960148e-01
5.168000000000000371e-01 4.851255495478479784e-01
5.169000000000000261e-01 4.767388054268770214e-01
5.170000000000000151e-01 4.683637779295939940e-01
5.171000000000000041e-01 4.600041505591320190e-01
5.171999999999999931e-01 4.516635845477899869e-01
5.172999999999999821e-01 4.433457140647579786e-01
5.173999999999999710e-01 4.350541414876589741e-01
5.174999999999999600e-01 4.267924327477650159e-01
5.175999999999999490e-01 4.185641127591199773e-01
5.177000000000000490e-01 4.103726609410729975e-01
5.178000000000000380e-01 4.022215068437249852e-01
5.179000000000000270e-01 3.941140258853449985e-01
5.180000000000000160e-01 3.860535352104469964e-01
5.181000000000000050e-01 3.780432896769119755e-01
5.181999999999999940e-01 3.700864779800749904e-01
5.182999999999999829e-01 3.621862189212640137e-01
5.183999999999999719e-01 3.543455578280589879e-01
5.184999999999999609e-01 3.465674631326129962e-01
5.185999999999999499e-01 3.388548231144820067e-01
5.187000000000000499e-01 3.312104428134770018e-01
5.188000000000000389e-01 3.236370411176530126e-01
5.189000000000000279e-01 3.161372480312820143e-01
5.190000000000000169e-01 3.087136021267570252e-01
5.191000000000000059e-01 3.013685481841220093e-01
5.191999999999999948e-01 2.941044350213080083e-01
5.192999999999999838e-01 2.869235135175520202e-01
5.193999999999999728e-01 2.798279348320080184e-01
5.194999999999999618e-01 2.728197488190829967e-01
5.195999999999999508e-01 2.659009026413460264e-01
5.197000000000000508e-01 2.590732395803849730e-01
5.198000000000000398e-01 2.523384980455560256e-01
5.199000000000000288e-01 2.456983107799509958e-01
5.200000000000000178e-01 2.391542042624039965e-01
5.201000000000000068e-01 2.327075983038580098e-01
5.201999999999999957e-01 2.263598058361019905e-01
5.202999999999999847e-01 2.201120328901000067e-01
5.203999999999999737e-01 2.139653787609369917e-01
5.204999999999999627e-01 2.079208363559539863e-01
5.205999999999999517e-01 2.019792927220150081e-01
5.207000000000000517e-01 1.961415297477349939e-01
5.208000000000000407e-01 1.904082250359339923e-01
5.209000000000000297e-01 1.847799529412479935e-01
5.210000000000000187e-01 1.792571857675200053e-01
5.211000000000000076e-01 1.738402951193719903e-01
5.211999999999999966e-01 1.685295534018809993e-01
5.212999999999999856e-01 1.633251354620670059e-01
5.213999999999999746e-01 1.582271203659300074e-01
5.214999999999999636e-01 1.532354933040800116e-01
5.215999999999999526e-01 1.483501476192380097e-01
5.217000000000000526e-01 1.435708869485119998e-01
5.218000000000000416e-01 1.388974274731790137e-01
5.219000000000000306e-01 1.343294002688129873e-01
5.220000000000000195e-01 1.298663537481740127e-01
5.221000000000000085e-01 1.255077561895920069e-01
5.221999999999999975e-01 1.212529983431360064e-01
5.222999999999999865e-01 1.171013961071839943e-01
5.223999999999999755e-01 1.130521932678340002e-01
5.224999999999999645e-01 1.091045642936040033e-01
5.225999999999999535e-01 1.052576171780929964e-01
5.227000000000000535e-01 1.015103963230789968e-01
5.228000000000000425e-01 9.786188545490599744e-02
5.229000000000000314e-01 9.431101056690499584e-02
5.230000000000000204e-01 9.085664288086170437e-02
5.231000000000000094e-01 8.749760182054790170e-02
5.231999999999999984e-01 8.423265799068989368e-02
5.232999999999999874e-01 8.106053615474870244e-02
5.233999999999999764e-01 7.797991820515620676e-02
5.234999999999999654e-01 7.498944611987140574e-02
5.235999999999999543e-01 7.208772489933759631e-02
5.237000000000000544e-01 6.927332547807729668e-02
5.238000000000000433e-01 6.654478760552250127e-02
5.239000000000000323e-01 6.390062269080559743e-02
5.240000000000000213e-01 6.133931660663149987e-02
5.241000000000000103e-01 5.885933244744250004e-02
5.241999999999999993e-01 5.645911323751499900e-02
5.242999999999999883e-01 5.413708458482940217e-02
5.243999999999999773e-01 5.189165727679739826e-02
5.244999999999999662e-01 4.972122981430029953e-02
5.245999999999999552e-01 4.762419088070150158e-02
5.247000000000000552e-01 4.559892174277389854e-02
5.248000000000000442e-01 4.364379858085760261e-02
5.249000000000000332e-01 4.175719474567200079e-02
5.250000000000000222e-01 3.993748293967119833e-02
5.251000000000000112e-01 3.818303732097459713e-02
5.252000000000000002e-01 3.649223552820470007e-02
5.252999999999999892e-01 3.486346062485470160e-02
5.253999999999999782e-01 3.329510296203509745e-02
5.254999999999999671e-01 3.178556195872850321e-02
5.255999999999999561e-01 3.033324779888110084e-02
5.256999999999999451e-01 2.893658304494850161e-02
5.258000000000000451e-01 2.759400416769899889e-02
5.259000000000000341e-01 2.630396299234749949e-02
5.260000000000000231e-01 2.506492806122409892e-02
5.261000000000000121e-01 2.387538591349029973e-02
5.262000000000000011e-01 2.273384228250779904e-02
5.262999999999999901e-01 2.163882321170360057e-02
5.263999999999999790e-01 2.058887608996029864e-02
5.264999999999999680e-01 1.958257060765190155e-02
5.265999999999999570e-01 1.861849963468619959e-02
5.266999999999999460e-01 1.769528002199649910e-02
5.268000000000000460e-01 1.681155332807210065e-02
5.269000000000000350e-01 1.596598647224699991e-02
5.270000000000000240e-01 1.515727231657850067e-02
5.271000000000000130e-01 1.438413017821530034e-02
5.272000000000000020e-01 1.364530627430549960e-02
5.272999999999999909e-01 1.293957410150260029e-02
5.273999999999999799e-01 1.226573475226419921e-02
5.274999999999999689e-01 1.162261717015109982e-02
5.275999999999999579e-01 1.100907834641359946e-02
5.276999999999999469e-01 1.042400346018309935e-02
5.278000000000000469e-01 9.866305964612520629e-03
5.279000000000000359e-01 9.334927621360950348e-03
5.280000000000000249e-01 8.828838485807340847e-03
5.281000000000000139e-01 8.347036845388020390e-03
5.282000000000000028e-01 7.888549113484109171e-03
5.282999999999999918e-01 7.452429681242270058e-03
5.283999999999999808e-01 7.037760729716309623e-03
5.284999999999999698e-01 6.643652004706620401e-03
5.285999999999999588e-01 6.269240556632590423e-03
5.286999999999999478e-01 5.913690447752210401e-03
5.288000000000000478e-01 5.576192429006630348e-03
5.289000000000000368e-01 5.255963588724679898e-03
5.290000000000000258e-01 4.952246975378340153e-03
5.291000000000000147e-01 4.664311196533300029e-03
5.292000000000000037e-01 4.391449996079269807e-03
5.292999999999999927e-01 4.132981811776650222e-03
5.293999999999999817e-01 3.888249315092409935e-03
5.294999999999999707e-01 3.656618935237920028e-03
5.295999999999999597e-01 3.437480369254179886e-03
5.296999999999999487e-01 3.230246079931910035e-03
5.298000000000000487e-01 3.034350783277239838e-03
5.299000000000000377e-01 2.849250927170930096e-03
5.300000000000000266e-01 2.674424162797619901e-03
5.301000000000000156e-01 2.509368810353160111e-03
5.302000000000000046e-01 2.353603320462149991e-03
5.302999999999999936e-01 2.206665732672280066e-03
5.303999999999999826e-01 2.068113132321320029e-03
5.304999999999999716e-01 1.937521106994989899e-03
5.305999999999999606e-01 1.814483203733430064e-03
5.306999999999999496e-01 1.698610388068779939e-03
5.308000000000000496e-01 1.589530505908990071e-03
5.309000000000000385e-01 1.486887749216780083e-03
5.310000000000000275e-01 1.390342126367350101e-03
5.311000000000000165e-01 1.299568938000189968e-03
5.312000000000000055e-01 1.214258259122909939e-03
5.312999999999999945e-01 1.134114428158559907e-03
5.313999999999999835e-01 1.058855543570449975e-03
5.314999999999999725e-01 9.882129686409018947e-04
5.315999999999999615e-01 9.219308449247810237e-04
5.316999999999999504e-01 8.597656148422689682e-04
5.318000000000000504e-01 8.014855538257969645e-04
5.319000000000000394e-01 7.468703123861009921e-04
5.320000000000000284e-01 6.957104684142480277e-04
5.321000000000000174e-01 6.478070899890199519e-04
5.322000000000000064e-01 6.029713089197950154e-04
5.322999999999999954e-01 5.610239052094209960e-04
5.323999999999999844e-01 5.217949025855069976e-04
5.324999999999999734e-01 4.851231752097139895e-04
5.325999999999999623e-01 4.508560656410810254e-04
5.326999999999999513e-01 4.188490140953040263e-04
5.328000000000000513e-01 3.889651990123750070e-04
5.329000000000000403e-01 3.610751889157879963e-04
5.330000000000000293e-01 3.350566055188110076e-04
5.331000000000000183e-01 3.107937980111269774e-04
5.332000000000000073e-01 2.881775284327329849e-04
5.332999999999999963e-01 2.671046680242140123e-04
5.333999999999999853e-01 2.474779044208260076e-04
5.334999999999999742e-01 2.292054595415860029e-04
5.335999999999999632e-01 2.122008180081039967e-04
5.336999999999999522e-01 1.963824659134580060e-04
5.338000000000000522e-01 1.816736397491259961e-04
5.339000000000000412e-01 1.680020852857299978e-04
5.340000000000000302e-01 1.552998261944349878e-04
5.341000000000000192e-01 1.435029421863259975e-04
5.342000000000000082e-01 1.325513564402309942e-04
5.342999999999999972e-01 1.223886320828949980e-04
5.343999999999999861e-01 1.129617774806890057e-04
5.344999999999999751e-01 1.042210600976910013e-04
5.345999999999999641e-01 9.611982867224669986e-05
5.346999999999999531e-01 8.861434346184879438e-05
5.348000000000000531e-01 8.166361430495740095e-05
5.349000000000000421e-01 7.522924624807339933e-05
5.350000000000000311e-01 6.927529248674809510e-05
5.351000000000000201e-01 6.376811436994250218e-05
5.352000000000000091e-01 5.867624821928450101e-05
5.352999999999999980e-01 5.397027871664289807e-05
5.353999999999999870e-01 4.962271861631260161e-05
5.354999999999999760e-01 4.560789454151680064e-05
5.355999999999999650e-01 4.190183862841819878e-05
5.356999999999999540e-01 3.848218578503149882e-05
5.358000000000000540e-01 3.532807633684190195e-05
5.359000000000000430e-01 3.242006383555259841e-05
5.360000000000000320e-01 2.974002781261790075e-05
5.361000000000000210e-01 2.727109126410409966e-05
5.362000000000000099e-01 2.499754265913909870e-05
5.362999999999999989e-01 2.290476226955849868e-05
5.363999999999999879e-01 2.097915262416009930e-05
5.364999999999999769e-01 1.920807289675770135e-05
5.365999999999999659e-01 1.757977704305139930e-05
5.366999999999999549e-01 1.608335550726920030e-05
5.368000000000000549e-01 1.470868032550709997e-05
5.369000000000000439e-01 1.344635345856189970e-05
5.370000000000000329e-01 1.228765819303100010e-05
5.371000000000000218e-01 1.122451345535080045e-05
5.372000000000000108e-01 1.024943088921270035e-05
5.372999999999999998e-01 9.355474552683479836e-06
5.373999999999999888e-01 8.536223096936399618e-06
5.374999999999999778e-01 7.785734294218749589e-06
5.375999999999999668e-01 7.098511788088270020e-06
5.376999999999999558e-01 6.469473944426160051e-06
5.377999999999999448e-01 5.893924686972710181e-06
5.379000000000000448e-01 5.367526206294529711e-06
5.380000000000000338e-01 4.886273436132569877e-06
5.381000000000000227e-01 4.446470195951750040e-06
5.382000000000000117e-01 4.044706903275420122e-06
5.383000000000000007e-01 3.677839763985450093e-06
5.383999999999999897e-01 3.342971353247219868e-06
5.384999999999999787e-01 3.037432504023789859e-06
5.385999999999999677e-01 2.758765424312529849e-06
5.386999999999999567e-01 2.504707968271059888e-06
5.387999999999999456e-01 2.273178990257899847e-06
5.389000000000000457e-01 2.062264714558430021e-06
5.390000000000000346e-01 1.870206057131359940e-06
5.391000000000000236e-01 1.695386839162810014e-06
5.392000000000000126e-01 1.536322835506299911e-06
5.393000000000000016e-01 1.391651604240719927e-06
5.393999999999999906e-01 1.260123046605350064e-06
5.394999999999999796e-01 1.140590649450850012e-06
5.395999999999999686e-01 1.032003365102539963e-06
5.396999999999999575e-01 9.999999999999999547e-08
5.426999999999999602e-01 9.999999999999999547e-08
5.456999999999999629e-01 9.999999999999999547e-08
5.486999999999999655e-01 9.999999999999999547e-08
5.516999999999999682e-01 9.999999999999999547e-08
5.546999999999999709e-01 9.999999999999999547e-08
5.576999999999999735e-01 9.999999999999999547e-08
5.606999999999999762e-01 9.999999999999999547e-08
5.636999999999999789e-01 9.999999999999999547e-08
5.666999999999999815e-01 9.999999999999999547e-08
5.696999999999999842e-01 9.999999999999999547e-08
5.726999999999999869e-01 9.999999999999999547e-08
5.756999999999999895e-01 9.999999999999999547e-08
5.786999999999999922e-01 9.999999999999999547e-08
5.816999999999999948e-01 9.999999999999999547e-08
5.846999999999999975e-01 9.999999999999999547e-08
5.877000000000000002e-01 9.999999999999999547e-08
5.907000000000000028e-01 9.999999999999999547e-08
5.937000000000000055e-01 9.999999999999999547e-08
5.967000000000000082e-01 9.999999999999999547e-08
5.997000000000000108e-01 9.999999999999999547e-08
6.027000000000000135e-01 9.999999999999999547e-08
6.057000000000000162e-01 9.999999999999999547e-08
6.087000000000000188e-01 9.999999999999999547e-08
6.117000000000000215e-01 9.999999999999999547e-08
6.147000000000000242e-01 9.999999999999999547e-08
6.177000000000000268e-01 9.999999999999999547e-08
6.207000000000000295e-01 9.999999999999999547e-08
6.237000000000000322e-01 9.999999999999999547e-08
6.267000000000000348e-01 9.999999999999999547e-08
6.297000000000000375e-01 9.999999999999999547e-08
6.327000000000000401e-01 9.999999999999999547e-08
6.357000000000000428e-01 9.999999999999999547e-08
6.387000000000000455e-01 9.999999999999999547e-08
6.417000000000000481e-01 9.999999999999999547e-08
6.447000000000000508e-01 9.999999999999999547e-08
6.477000000000000535e-01 9.999999999999999547e-08
6.506999999999999451e-01 9.999999999999999547e-08
6.536999999999999478e-01 9.999999999999999547e-08
6.566999999999999504e-01 9.999999999999999547e-08
6.596999999999999531e-01 9.999999999999999547e-08
6.626999999999999558e-01 9.999999999999999547e-08
6.656999999999999584e-01 9.999999999999999547e-08
6.686999999999999611e-01 9.999999999999999547e-08
6.716999999999999638e-01 9.999999999999999547e-08
6.746999999999999664e-01 9.999999999999999547e-08
6.776999999999999691e-01 9.999999999999999547e-08
6.806999999999999718e-01 9.999999999999999547e-08
6.836999999999999744e-01 9.999999999999999547e-08
6.866999999999999771e-01 9.999999999999999547e-08
6.896999999999999797e-01 9.999999999999999547e-08
6.926999999999999824e-01 9.999999999999999547e-08
6.956999999999999851e-01 9.999999999999999547e-08
6.986999999999999877e-01 9.999999999999999547e-08
7.016999999999999904e-01 9.999999999999999547e-08
7.046999999999999931e-01 9.999999999999999547e-08
7.076999999999999957e-01 9.999999999999999547e-08
7.106999999999999984e-01 9.999999999999999547e-08
7.137000000000000011e-01 9.999999999999999547e-08
7.167000000000000037e-01 9.999999999999999547e-08
7.197000000000000064e-01 9.999999999999999547e-08
7.227000000000000091e-01 9.999999999999999547e-08
7.257000000000000117e-01 9.999999999999999547e-08
7.287000000000000144e-01 9.999999999999999547e-08
7.317000000000000171e-01 9.999999999999999547e-08
7.347000000000000197e-01 9.999999999999999547e-08
7.377000000000000224e-01 9.999999999999999547e-08
7.407000000000000250e-01 9.999999999999999547e-08
7.437000000000000277e-01 9.999999999999999547e-08
7.443999999999999506e-01 1.659372791960450052e-06
7.445000000000000506e-01 4.989746722577810014e-06
7.446000000000000396e-01 1.427505524295930036e-05
7.447000000000000286e-01 3.885021848318339759e-05
7.448000000000000176e-01 1.005745852845699986e-04
7.449000000000000066e-01 2.476498505204980109e-04
7.449999999999999956e-01 5.800086483046909850e-04
7.450999999999999845e-01 1.292074573001119903e-03
7.451999999999999735e-01 2.737976424182630032e-03
7.452999999999999625e-01 5.519753107818500294e-03
7.453999999999999515e-01 1.058883079017139926e-02
7.455000000000000515e-01 1.933497028260880088e-02
7.456000000000000405e-01 3.361868884441159694e-02
7.457000000000000295e-01 5.569158838219340213e-02
7.458000000000000185e-01 8.795613790886269712e-02
7.459000000000000075e-01 1.325519368840419876e-01
7.459999999999999964e-01 1.908182478306739982e-01
7.460999999999999854e-01 2.627546183927739754e-01
7.461999999999999744e-01 3.466500340926300106e-01
7.462999999999999634e-01 4.390425943584410073e-01
7.463999999999999524e-01 5.350919067785779859e-01
7.465000000000000524e-01 6.293152451745770426e-01
7.466000000000000414e-01 7.165073609981380542e-01
7.467000000000000304e-01 7.925920066472029735e-01
7.468000000000000194e-01 8.551760350150660051e-01
7.469000000000000083e-01 9.036849238234659909e-01
7.469999999999999973e-01 9.391021145799109959e-01
7.470999999999999863e-01 9.634513050218459496e-01
7.471999999999999753e-01 9.792083303598380084e-01
7.472999999999999643e-01 9.888028642631010445e-01
7.473999999999999533e-01 9.942979326854880506e-01
7.475000000000000533e-01 9.972570385832300044e-01
7.476000000000000423e-01 9.987547345568890123e-01
7.477000000000000313e-01 9.994669298443730199e-01
7.478000000000000203e-01 9.997849995319419980e-01
7.479000000000000092e-01 9.999183601609149541e-01
7.479999999999999982e-01 9.999708346836080342e-01
7.480999999999999872e-01 9.999902041265920083e-01
7.481999999999999762e-01 9.999969086006640362e-01
7.482999999999999652e-01 9.999990839115260322e-01
7.483999999999999542e-01 9.999997452380570140e-01
7.485000000000000542e-01 9.999999335493769959e-01
7.486000000000000432e-01 9.999999837523589896e-01
7.487000000000000322e-01 9.999999962780250495e-01
7.488000000000000211e-01 9.999999992016039840e-01
7.489000000000000101e-01 9.999999998397119949e-01
7.489999999999999991e-01 9.999999999698979680e-01
7.490999999999999881e-01 9.999999999947150053e-01
7.491999999999999771e-01 9.999999999991330268e-01
7.492999999999999661e-01 9.999999999998669953e-01
7.493999999999999551e-01 9.999999999999810152e-01
7.495000000000000551e-01 9.999999999999970024e-01
7.499000000000000110e-01 1.000000000000000000e+00
7.539000000000000146e-01 1.000000000000000000e+00
7.579000000000000181e-01 1.000000000000000000e+00
7.619000000000000217e-01 1.000000000000000000e+00
7.659000000000000252e-01 1.000000000000000000e+00
7.699000000000000288e-01 1.000000000000000000e+00
7.739000000000000323e-01 1.000000000000000000e+00
7.779000000000000359e-01 1.000000000000000000e+00
7.819000000000000394e-01 1.000000000000000000e+00
7.859000000000000430e-01 1.000000000000000000e+00
7.899000000000000465e-01 1.000000000000000000e+00
7.939000000000000501e-01 1.000000000000000000e+00
7.979000000000000536e-01 1.000000000000000000e+00
8.018999999999999462e-01 1.000000000000000000e+00
8.058999999999999497e-01 1.000000000000000000e+00
8.098999999999999533e-01 1.000000000000000000e+00
8.138999999999999568e-01 1.000000000000000000e+00
8.178999999999999604e-01 1.000000000000000000e+00
8.218999999999999639e-01 1.000000000000000000e+00
8.258999999999999675e-01 1.000000000000000000e+00
8.298999999999999710e-01 1.000000000000000000e+00
8.338999999999999746e-01 1.000000000000000000e+00
8.378999999999999782e-01 1.000000000000000000e+00
8.418999999999999817e-01 1.000000000000000000e+00
8.458999999999999853e-01 1.000000000000000000e+00
8.498999999999999888e-01 1.000000000000000000e+00
8.538999999999999924e-01 1.000000000000000000e+00
8.578999999999999959e-01 1.000000000000000000e+00
8.618999999999999995e-01 1.000000000000000000e+00
8.659000000000000030e-01 1.000000000000000000e+00
8.699000000000000066e-01 1.000000000000000000e+00
8.739000000000000101e-01 1.000000000000000000e+00
8.779000000000000137e-01 1.000000000000000000e+00
8.819000000000000172e-01 1.000000000000000000e+00
8.859000000000000208e-01 1.000000000000000000e+00
8.899000000000000243e-01 1.000000000000000000e+00
8.939000000000000279e-01 1.000000000000000000e+00
8.979000000000000314e-01 1.000000000000000000e+00
9.019000000000000350e-01 1.000000000000000000e+00
9.059000000000000385e-01 1.000000000000000000e+00
9.099000000000000421e-01 1.000000000000000000e+00
9.139000000000000457e-01 1.000000000000000000e+00
9.179000000000000492e-01 1.000000000000000000e+00
9.219000000000000528e-01 1.000000000000000000e+00
9.258999999999999453e-01 1.000000000000000000e+00
9.298999999999999488e-01 1.000000000000000000e+00
9.338999999999999524e-01 1.000000000000000000e+00
9.378999999999999559e-01 1.000000000000000000e+00
9.418999999999999595e-01 1.000000000000000000e+00
9.458999999999999631e-01 1.000000000000000000e+00
9.498999999999999666e-01 1.000000000000000000e+00
9.538999999999999702e-01 1.000000000000000000e+00
9.578999999999999737e-01 1.000000000000000000e+00
9.618999999999999773e-01 1.000000000000000000e+00
9.658999999999999808e-01 1.000000000000000000e+00
9.698999999999999844e-01 1.000000000000000000e+00
9.738999999999999879e-01 1.000000000000000000e+00
9.778999999999999915e-01 1.000000000000000000e+00
9.818999999999999950e-01 1.000000000000000000e+00
9.858999999999999986e-01 1.000000000000000000e+00
9.899000000000000021e-01 1.000000000000000000e+00
9.939000000000000057e-01 1.000000000000000000e+00
9.979000000000000092e-01 1.000000000000000000e+00

